Copula-Based Bounds for Multi-User Communications -- Part I: Average Performance

Statistically independent or positively correlated fading models are usually applied to compute the average performance of wireless communications. However, there exist scenarios with negative dependency and it is therefore of interest how different performance metrics behave for different general dependency structures of the channels. Especially best-case and worst-case bounds are practically relevant as a system design guideline. In this two-part letter, we present methods and tools from dependency modeling which can be applied to analyze and design multi-user communications systems exploiting and creating dependencies of the effective fading channels. The first part focuses on fast fading with average performance metrics, while the second part considers slow fading with outage performance metrics.

==> data/expectation-mac-rate-lx1-ly1.dat <==
min	max	ind	snr
0.2600095029367497	0.3291916259493926	0.29747682226525146	-5
0.2985485608158474	0.3885678984697183	0.34689141561504117	-4
0.3394926570222127	0.4542723280469976	0.40069596653161044	-3
0.3823153150249343	0.5257202997416943	0.4583630509000906	-2
0.42641162664402926	0.6020185808746507	0.5191930112362225	-1
0.47113121039708744	0.6820062689539536	0.5823476586180762	0
0.5158137338270301	0.7643276297584618	0.6468958625849724	1
0.5598232586011495	0.8475266272275265	0.711865809906145	2
0.6025781766130243	0.9301487780648113	0.7762980998175059	3
0.6435744338524287	1.0108355693227296	0.8392942455992806	4
0.6824008524877073	1.0883997929384464	0.9000563578025338	5
0.7187464370688015	1.1618753182433998	0.9579154404545771	6
0.7524004231555214	1.2305402181502023	1.0123474619863653	7
0.783246409848378	1.2939163871544372	1.0629778618584254	8
0.8112521995840326	1.3517512232212257	1.1095762369936792	9
0.8364569911166504	1.4039876745288387	1.1520435600474828	10
0.8589574056812629	1.4507284514105134	1.19039445470694	11
0.8788935492684214	1.4921990369023885	1.2247368917510768	12
0.896435994027311	1.5287127595722179	1.2552512947048358	13
0.9117742503083494	1.560639918493975	1.2821705690159697	14
0.9251070301451629	1.5883819192534294	1.305762083073741	15
0.9366343887696176	1.6123506315270435	1.3263121927322647	16
0.946551676171976	1.6329526860660661	1.3441135452951458	17
0.9550451307236366	1.6505781597838656	1.3594551343930987	18
0.9622888921331575	1.6655929526877853	1.3726148993392686	19
0.9684431907454587	1.67833417168684	1.3838545585521287	20


==> data/rec_evelopes-f2.00E+09-htx10-h11.0-dh0.05.dat <==
distance	x1	x2
20.0	2.2155150464122273	1.2156188221055237
20.03003003003003	2.2028663812288265	1.2627121658653286
20.06006006006006	2.1883324162999855	1.3096787555736042
20.09009009009009	2.171954129026753	1.3564156089734887
20.12012012012012	2.15377579638254	1.4028213277480708
20.15015015015015	2.133844856215479	1.4487963029254836
20.18018018018018	2.1122117645055027	1.4942429123622996
20.21021021021021	2.088929848972665	1.5390657100176983
20.24024024024024	2.064055159432132	1.5831716067646187
20.27027027027027	2.0376463152894635	1.6264700424998282
20.3003003003003	2.0097643505645877	1.6688731493555116
20.33033033033033	1.9804725568277748	1.7102959058280467
20.36036036036036	1.9498363244256103	1.7506562816775586
20.39039039039039	1.917922982369514	1.7898753734721335
20.42042042042042	1.8848016372522587	1.8278775306723785
20.45045045045045	1.850543011548849	1.8645904721853968
20.48048048048048	1.815219281652905	1.8999453933381725
20.51051051051051	1.7789039159861848	1.9338770632395388
20.54054054054054	1.7416715135190295	1.9663239125285554
20.57057057057057	1.7035976430173911	1.9972281115287382
20.6006006006006	1.6647586833336057	2.026535638847614
20.63063063063063	1.6252316650386855	2.0541963404805403
20.66066066066066	1.5850941136930656	2.0801639795051177
20.69069069069069	1.5444238950278706	2.104396276461292
20.72072072072072	1.5032990623126654	2.1268549405388346
20.75075075075075	1.4617977061644267	2.1475056917110322
20.78078078078078	1.4199978070402235	2.1663182739634363
20.81081081081081	1.3779770906530135	2.183266459792753
20.84084084084084	1.33581288652576	2.1983280461571857
20.87087087087087	1.2935819898977885	2.2114848420782702
20.9009009009009	1.2513605271769186	2.222722648107681
20.93093093093093	1.2092238251242637	2.232031227882671
20.96096096096096	1.1672462839436615	2.239404272007435
20.99099099099099	1.125501254432032	2.2448393545073575
21.02102102102102	1.0840609193440618	2.2483378821136215
21.05105105105105	1.0429961791022548	2.249905036643374
21.08108108108108	1.002376541975853	2.249549710750429
21.11111111111111	0.9622700188409763	2.247284437327286
21.14114114114114	0.9227430226196771	2.2431253128463915
21.17117117117117	0.8838602724876542	2.2370919149335555
21.2012012012012	0.8456847029208366	2.2292072144719444
21.23123123123123	0.8082773776525883	2.2194974825380065
21.26126126126126	0.7716974085876058	2.2079921924748995
21.29129129129129	0.7360018797189563	2.1947239174101436
21.32132132132132	0.70124577607666	2.179728223527313
21.35135135135135	0.6674819177304806	2.1630435594010424
21.38138138138138	0.6347608988566402	2.144711141705684
21.41141141141141	0.6031310318688898	2.1247748376074296
21.44144144144144	0.5726382966047131	2.103281044148762
21.47147147147147	0.5433262945486925	2.080278564931385
21.5015015015015	0.515236208064389	2.0558184844021032
21.53153153153153	0.48840676459948756	2.0299540400427594
21.56156156156156	0.4628742058206161	2.002740492766773
21.59159159159159	0.4386722616220003	1.9742349958061753
21.62162162162162	0.41583212894916377	1.9444964623895253
21.65165165165165	0.39438245537191396	1.9135854324900659
21.68168168168168	0.37434932732782705	1.8815639389214953
21.71171171171171	0.35575626295722795	1.8484953730577949
21.74174174174174	0.33862420944169247	1.8144443504435972
21.77177177177177	0.3229715447509806	1.779476576553383
21.8018018018018	0.30881408370071417	1.7436587129546983
21.83183183183183	0.2961650882130816	1.7070582441192845
21.86186186186186	0.28503528167574194	1.6697433451244499
21.89189189189189	0.27543286727910415	1.6317827504703624
21.92192192192192	0.26736355021766767	1.593245624238267
21.95195195195195	0.26083056363159807	1.5542014318059236
21.98198198198198	0.25583469816225224	1.5147198133189175
22.01201201201201	0.25237433499374384	1.4748704591259802
22.04204204204204	0.2504454822476089	1.434722987353624
22.07207207207207	0.2500418145965823	1.3943468238097503
22.1021021021021	0.2511547159608049	1.353811084381226
22.13213213213213	0.2537733251477526	1.3131844600901914
22.16216216216216	0.2578845842958791	1.2725351049539142
22.19219219219219	0.26347328998011443	1.2319305268015888
22.22222222222222	0.27052214683701076	1.1914374811759205
22.25225225225225	0.2790118235669426	1.1511218684375026
22.28228228228228	0.28892101116769087	1.1110486342041692
22.31231231231231	0.300226483258598	1.0712816732163213
22.34234234234234	0.3129031583486942	1.0318837367278646
22.37237237237237	0.32692416390735746	0.992916343521855
22.4024024024024	0.3422609020930881	0.9544396946149881
22.43243243243243	0.3588831170005643	0.9165125917320348
22.46246246246246	0.3767589632838846	0.8791923596082578
22.49249249249249	0.3958550760134491	0.8425347721720386
22.52252252252252	0.41613664163516506	0.8065939826591789
22.55255255255255	0.43756746988787926	0.7714224576814965
22.58258258258258	0.4601100665505834	0.7370709152980945
22.61261261261261	0.48372570688045313	0.7035882670925002
22.64264264264264	0.5083745096190007	0.6710215642778029
22.67267267267267	0.5340155114313754	0.6394159478332428
22.7027027027027	0.5606067416548515	0.608814602673962
22.73273273273273	0.5881052972379144	0.579258715835356
22.762762762762762	0.6164674177435489	0.550787438670102
22.792792792792792	0.6456485603034532	0.5234378530235688
22.822822822822822	0.6756034744094324	0.49724494136724195
22.852852852852852	0.7062862764258078	0.4722415608508385
22.882882882882882	0.7376505237232996	0.4484584212328037
22.912912912912912	0.7696492883194886	0.4259240666456633
22.942942942942942	0.802235229936604	0.40466486114179834
22.972972972972972	0.8353606683670356	0.3847049779623669
23.003003003003002	0.8689776550614884	0.3660663924705195
23.033033033033032	0.9030380438451491	0.3487688786777321
23.063063063063062	0.9374935606721879	0.33283000929582335
23.093093093093092	0.972295872345478	0.3182651592394128
23.123123123123122	1.0073966541052537	0.305087512496315
23.153153153153152	1.0427476560312035	0.293308072286469
23.183183183183182	1.0783007681647607	0.28293567442211043
23.213213213213212	1.1140080843005888	0.2739770037789676
23.243243243243242	1.1498219643736143	0.26643661378671957
23.273273273273272	1.1856950953780332	0.26031694884432244
23.303303303303302	1.2215805507732433	0.255618369560769
23.333333333333332	1.2574318483075968	0.2523391807242066
23.363363363363362	1.293203006223242	0.2504756618950716
23.393393393393392	1.328848597787052	0.25002210052171797
23.423423423423422	1.364323804110322	0.25097082747250454
23.453453453453452	1.3995844652167104	0.2533122548784952
23.483483483483482	1.4345871293212291	0.2570349161792701
23.513513513513512	1.4692891002907016	0.2621255082634072
23.543543543543542	1.5036484832579342	0.268568935595322
23.573573573573572	1.5376242283608204	0.27634835621829623
23.603603603603602	1.571176172590057	0.2854452295238654
23.633633633633632	1.6042650797211773	0.29583936568016755
23.663663663663662	1.6368526783218944	0.3075089766046504
23.693693693693692	1.6689016978167273	0.3204307283786002
23.723723723723722	1.7003759026051983	0.33457979498694
23.753753753753752	1.7312401242261273	0.349929913281516
23.783783783783782	1.7614602915616588	0.36645343905660227
23.813813813813812	1.7910034590861188	0.3841214041309926
23.843843843843842	1.819837833160047	0.402903574330678
23.873873873873872	1.8479327963731706	0.4227685082688754
23.903903903903903	1.8752589299486873	0.4436836168193798
23.933933933933933	1.9017880342143074	0.4656152231816749
23.963963963963963	1.9274931471574883	0.4885286234384847
23.993993993993993	1.9523485610749574	0.5123881475057931
24.024024024024023	1.9763298373428344	0.5371572203832871
24.054054054054056	1.9994138193161142	0.5627984236046192
24.084084084084083	2.021578643389223	0.5892735567992164
24.114114114114116	2.042803748233002	0.6165436992722172
24.144144144144143	2.063069882243269	0.6445692715209873
24.174174174174176	2.0823591092197042	0.6733100965900393
24.204204204204203	2.1006548123090303	0.7027254611937033
24.234234234234236	2.1179416962430566	0.7327741765174511
24.264264264264263	2.134205787904488	0.7634146386196231
24.294294294294296	2.1494344352512353	0.7946048883608846
24.324324324324323	2.1636163046399157	0.826302670784043
24.354354354354356	2.1767413765795047	0.8584654938751406
24.384384384384383	2.1888009399572965	0.8910506866348031
24.414414414414416	2.1997875847757764	0.9240154563986978
24.444444444444443	2.2096951934360836	0.9573169453369949
24.474474474474476	2.2185189306143367	0.9909122860783365
24.504504504504503	2.2262552317702906	1.0247586564002567
24.534534534534536	2.2329017903297004	1.0588133329214648
24.564564564564563	2.2384575435862235	1.0930337437614455
24.594594594594597	2.2429226573647156	1.127377520098846
24.624624624624623	2.2462985094910706	1.1618025465945598
24.654654654654657	2.2485876721138407	1.1962670106307365
24.684684684684683	2.249793892922161	1.2307294503231436
24.714714714714717	2.249922075306385	1.2651488012724472
24.744744744744743	2.2489782575065713	1.2994844420131695
24.774774774774777	2.2469695907954454	1.333696238128979
24.804804804804803	2.2439043167416326	1.3677445850092598
24.834834834834837	2.2397917435996866	1.4015904492047668
24.864864864864863	2.2346422218726243	1.435195408374955
24.894894894894897	2.228467119093996	1.4685216897881244
24.924924924924923	2.2212787938744567	1.5015322073627417
24.954954954954957	2.213090569259466	1.5341905972311554
24.984984984984983	2.203916705443269	1.5664612518048373
25.015015015015017	2.193772371884385	1.5983093523367076
25.045045045045043	2.1826736188687055	1.6297008999581373
25.075075075075077	2.170637348562361	1.6606027451960594
25.105105105105103	2.1576812856010945	1.6909826159496717
25.135135135135137	2.143823947258138	1.7208091439336402
25.165165165165163	2.1290846132344523	1.7500518895791903
25.195195195195197	2.113483295112738	1.7786813653939235
25.225225225225223	2.0970407055198312	1.8066690577890576
25.255255255255257	2.0797782270342884	1.8339874473662328
25.285285285285283	2.061717880885398	1.860610027681061
25.315315315315317	2.04288229547699	1.8865113224832255
25.345345345345343	2.0232946747836573	1.9116669014492036
25.375375375375377	2.0029787666473347	1.9360533944121434
25.405405405405403	1.9819588310214935	1.9596485041077516
25.435435435435437	1.960259608193525	1.982431017447744
25.465465465465464	1.9379062870238275	2.004380815335172
25.495495495495497	1.914924473237119	2.0254788810450113
25.525525525525524	1.8913401577965085	2.045707307182934
25.555555555555557	1.8671796853998566	2.0650493012446725
25.585585585585584	1.8424697231224754	2.0834891897978687
25.615615615615617	1.8172372292472476	2.1010124213118235
25.645645645645644	1.7915094223048547	2.117605567650982
25.675675675675677	1.7653137503543037	2.133256324267723
25.705705705705704	1.7386778605401687	2.147953509111986
25.735735735735737	1.7116295689409364	2.161687060289271
25.765765765765764	1.6841968307486481	2.1744480324935567
25.795795795795797	1.6564077107951416	2.1862285922437024
25.825825825825824	1.628290354455337	2.197022011953827
25.855855855855857	1.599872958946445	2.206822662867147
25.885885885885884	1.5711837450527548	2.2156260068842077
25.915915915915917	1.5422509292890219	2.2234285873179203
25.945945945945944	1.5131026965297225	2.2302280186061405
25.975975975975977	1.4837671731197442	2.2360229750164615
26.006006006006004	1.4542724004874548	2.240813178374043
26.036036036036037	1.424646309277584	2.244599384847415
26.066066066066064	1.3949166940180915	2.2473833708256477
26.096096096096097	1.3651111883383986	2.2491679179215054
26.126126126126124	1.3352572407575583	2.2499567971333967
26.156156156156158	1.3053820910459304	2.249754752202701
26.186186186186184	1.2755127471855554	2.248567482199586
26.216216216216218	1.2456759629304464	2.246401623372904
26.246246246246244	1.2158982159854217	2.243264730298561
26.276276276276278	1.1862056868080444	2.239165256361622
26.306306306306304	1.156624238045945	2.2341125336064507
26.336336336336338	1.1271793946182038	2.2281167519898397
26.366366366366364	1.097896324443611	2.221188938071725
26.396396396396398	1.0687998198277298	2.2133409331782423
26.426426426426428	1.0399142795139267	2.204585371070705
26.456456456456458	1.0112636913962385	2.1949356551547523
26.486486486486488	0.9828716159059974	2.1844059352639698
26.516516516516518	0.9547611700768407	2.173011084050466
26.546546546546548	0.9269550122784517	2.1607666730165485
26.576576576576578	0.8994753276346161	2.147688948219595
26.606606606606608	0.8723438141166903	2.1337948056824443
26.636636636636638	0.8455816693219277	2.119101766541532
26.666666666666668	0.8192095779250729	2.1036279519647803
26.696696696696698	0.7932476998092268	2.0873920578690157
26.726726726726728	0.7677156588770551	2.0704133294683333
26.756756756756758	0.7426325325296073	2.052711535683524
26.786786786786788	0.7180168418189559	2.0343069434421492
26.816816816816818	0.6938865422688854	2.0152202918966404
26.846846846846848	0.6702590153526751	1.9954727665916627
26.876876876876878	0.6471510606349022	1.9750859736056332
26.906906906906908	0.6245788885612399	1.9540819136942205
26.936936936936938	0.6025581138971494	1.9324829564660702
26.966966966966968	0.5811037498037316	1.9103118146093103
26.996996996996998	0.5602302025486994	1.8875915182008791
27.027027027027028	0.5399512668420059	1.8643453891213295
27.057057057057058	0.5202801217903074	1.8405970155946543
27.087087087087088	0.501229327458299	1.8163702268851534
27.117117117117118	0.482810822034329	1.7916890681633957
27.147147147147148	0.4650359195838661	1.7665777755740113
27.177177177177178	0.4479153083886371	1.7410607515155017
27.207207207207208	0.4314590498573627	1.7151625401630886
27.237237237237238	0.4156765779967728	1.6889078032451086
27.26726726726727	0.4005766994376301	1.662321296096882
27.2972972972973	0.3861675940002325	1.635427844012551
27.32732732732733	0.3724568157906314	1.6082523189046487
27.35735735735736	0.35945129481590543	1.5808196162953356
27.38738738738739	0.34715733910759294	1.5531546326554193
27.41741741741742	0.3355806373390427	1.5252822430973023
27.44744744744745	0.32472626192976545	1.4972272794521864
27.47747747747748	0.3145986726184191	1.4690145087278357
27.50750750750751	0.3052017204982786	1.440668611977753
27.53753753753754	0.2965386524977344	1.4122141635783556
27.56756756756757	0.288612116296638	1.383675610935598
27.5975975975976	0.28142416566365813	1.3550772546334464
27.62762762762763	0.2749762662044831	1.3264432290245294
27.65765765765766	0.2692693015044124	1.2977974832857844
27.68768768768769	0.2643035796554712	1.2691637629344263
27.71771771771772	0.26007884015358057	1.240565591828993
27.74774774774775	0.2565942611534124	1.2120262546453047
27.77777777777778	0.25384846706697284	1.1835687798498975
27.80780780780781	0.25183953649347157	1.1552159231646952
27.83783783783784	0.2505650104676074	1.1269901515423877
27.86786786786787	0.25002190101233696	1.0989136276438825
27.8978978978979	0.2502066999837443	1.0710081948310848
27.92792792792793	0.2511153881946664	1.0432953626776307
27.95795795795796	0.2527434448041814	1.0157962929985234
27.98798798798799	0.2550858569596298	0.988531786405533
28.01801801801802	0.25813712967911867	0.9615222693828867
28.04804804804805	0.2618912959606432	0.9347877818971385
28.07807807807808	0.2663419271059058	0.908347965532176
28.10810810810811	0.27148214324590597	0.8822220521508259
28.13813813813814	0.2773046240553333	0.8564288530909291
28.16816816816817	0.2838016196445008	0.8309867488868644
28.1981981981982	0.2909649616152801	0.8059136795195944
28.22822822822823	0.29878607426911274	0.7812271351956817
28.25825825825826	0.3072559859559736	0.7569441476469129
28.28828828828829	0.31636534055161947	0.7330812819570997
28.31831831831832	0.3261044090515756	0.7096546289058052
28.34834834834835	0.33646310126852474	0.6866797978301774
28.37837837837838	0.34743097762733266	0.6641719100010431
28.40840840840841	0.35899726103820545	0.6421455925057892
28.43843843843844	0.371150848843784	0.6206149726388678
28.46846846846847	0.3838803248258803	0.5995936727914684
28.4984984984985	0.3971739712630512	0.5790948058387305
28.52852852852853	0.4110197810264901	0.5591309710117228
28.55855855855856	0.4254054697043499	0.5397142502622283
28.58858858858859	0.44031848774708415	0.5208562050968295
28.61861861861862	0.45574603262089514	0.5025678738909212
28.64864864864865	0.47167506095887646	0.484859769662728
28.67867867867868	0.4880923007050085	0.46774187830949643
28.70870870870871	0.5049842632374533	0.45122365729310254
28.73873873873874	0.5223372554620754	0.43531403477134745
28.76876876876877	0.5401373918720802	0.42002140916421526
28.7987987987988	0.5583706065584344	0.4053536491511121
28.82882882882883	0.577022665168773	0.3913180940873503
28.85885885885886	0.5960791768021418	0.3779215548331684
28.88888888888889	0.6155256058348558	0.3651703149875687
28.91891891891892	0.6353472836683923	0.3530701325181205
28.94894894894895	0.6555294203912894	0.3416262417759518
28.97897897897898	0.6760571163482876	0.3308433558911623
29.00900900900901	0.6969153736119849	0.32072566953491094
29.03903903903904	0.7180891073460655	0.31127686204283905
29.06906906906907	0.7395631570556491	0.30250010088910984
29.0990990990991	0.7613222977206602	0.29439804550087656
29.12912912912913	0.783351250802954	0.28697285140548534
29.15915915915916	0.8056346951202165	0.28022617469972994
29.18918918918919	0.828157277587852	0.2741591768320508
29.21921921921922	0.8509036238140814	0.2687725296877936
29.24924924924925	0.873858348551755	0.2640664209678952
29.27927927927928	0.89700606599567	0.260040559851734
29.30930930930931	0.9203313999252182	0.2566941829339304
29.33933933933934	0.9438189936821917	0.2540260604251792
29.36936936936937	0.9674535199877679	0.2520345026077891
29.3993993993994	0.9912196905865656	0.25071736653630206
29.42942942942943	1.0151022657175095	0.2500720629726904
29.45945945945946	1.039086063412149	0.2500955635469458
29.48948948948949	1.0631559686040206	0.2507844081333823
29.51951951951952	1.087296942064175	0.25213471243263497
29.54954954954955	1.1114940291424267	0.25414217574996756
29.57957957957958	1.1357323683241916	0.25680208896011303
29.60960960960961	1.1599971995923188	0.26010934264929825
29.63963963963964	1.1842738725973714	0.2640584354247263
29.66966966966967	1.2085478546292252	0.2686434823825148
29.6996996996997	1.2328047383918335	0.2738582237238256
29.72972972972973	1.2570302495757384	0.27969603351139954
29.75975975975976	1.2812102542321744	0.286149928556005
29.78978978978979	1.3053307659400535	0.2932125774243648
29.81981981981982	1.3293779527709682	0.3008763095587945
29.84984984984985	1.353338144048168	0.3091331245016454
29.87987987987988	1.3771978368993028	0.3179747012130324
29.90990990990991	1.4009437025990434	0.3273924074753341
29.93993993993994	1.4245625927093784	0.33737730937516686
29.96996996996997	1.4480415450079094	0.34792018085378
30.0	1.4713677892073362	0.3590115133190778
30.03003003003003	1.494528752469809	0.3706415253097285
30.06006006006006	1.51751206470909	0.38280017220390006
30.09009009009009	1.5403055636867562	0.3954771559639351
30.12012012012012	1.5628972999016355	0.40866193491195274
30.15015015015015	1.5852755412675446	0.42234373352451343
30.18018018018018	1.6074287775895606	0.4365115522415159
30.21021021021021	1.6293457248304437	0.45115417728285334
30.24024024024024	1.6510153291735659	0.4662601904637176
30.27027027027027	1.6724267708836735	0.48181797900103873
30.3003003003003	1.6935694679603785	0.4978157453063488
30.33033033033033	1.714433079593416	0.5142415167586086
30.36036036036036	1.7350075094174087	0.531083155445605
30.39039039039039	1.7552829085662611	0.5483283678757582
30.42042042042042	1.775249678531625	0.5659647146450133
30.45045045045045	1.7948984738264504	0.5839796200602649
30.48048048048048	1.814220204452722	0.6023603817087417
30.51051051051051	1.83320603817956	0.6210941799703446
30.54054054054054	1.8518474026308867	0.6401680874635695
30.57057057057057	1.8701359871837264	0.6595690784276758
30.6006006006006	1.8880637446840425	0.6792840380221914
30.63063063063063	1.9056228929771426	0.6992997715556534
30.66066066066066	1.9228059162555602	0.7196030136223909
30.69069069069069	1.939605566232777	0.7401804371567782
30.72072072072072	1.9560148631363878	0.7610186623866158
30.75075075075075	1.9720270965301476	0.7821042656947542
30.78078078078078	1.9876358259627949	0.8034237883727177
30.81081081081081	2.002834881450995	0.8249637452715987
30.84084084084084	2.0176183637945786	0.8467106333422627
30.87087087087087	2.0319806447290056	0.8686509400570487
30.9009009009009	2.04591636691866	0.8907711517177521
30.93093093093093	2.0594204437920287	0.913057761640959
30.96096096096096	2.0724880592223123	0.9354972782181973
30.99099099099099	2.085114667056193	0.9580762328468685
31.02102102102102	2.0972959904958786	0.980781187733933
31.05105105105105	2.1090280213338612	1.0035987435630962
31.08108108108108	2.120307019045067	1.026515547024434
31.11111111111111	2.1311295097409193	1.0495182982083482
31.14114114114114	2.1414922849869544	1.0725937578568985
31.17117117117117	2.1513924004846268	1.095728754469319
31.2012012012012	2.1608271746280177	1.11891019126723
31.23123123123123	2.169794186927814	1.1421250530034959
31.26126126126126	2.178291276317047	1.1653604126326755
31.29129129129129	2.1863165393325636	1.1886034378211714
31.32132132132132	2.193868328180356	1.2118413973097228
31.35135135135135	2.200945248686964	1.2350616671185024
31.38138138138138	2.207546158140758	1.2582517366008128
31.41141141141141	2.2136701630231137	1.2813992143401804
31.44144144144144	2.219316616637991	1.3044918338836937
31.47147147147147	2.2244851166382005	1.3275174593245933
31.5015015015015	2.2291755024548667	1.3504640907235879
31.53153153153153	2.2333878526311066	1.3733198693682733
31.56156156156156	2.2371224820654736	1.3960730828749246
31.59159159159159	2.240379939165113	1.4187121701306538
31.62162162162162	2.243161002915394	1.4412257260691548
31.65165165165165	2.2454666798667304	1.4636025062927027
31.68168168168168	2.247298201042431	1.4858314315288679
31.71171171171171	2.2486570187710693	1.507901591927185
31.74174174174174	2.2495448034459886	1.5298022511952607
31.77177177177177	2.249963440215601	1.5515228505743488
31.8018018018018	2.249915025606828	1.5730530126543296
31.83183183183183	2.24940186408549	1.594382545029852
31.86186186186186	2.2484264645561662	1.6155014437951853
31.89189189189189	2.246991536804793	1.6363998968846287
31.92192192192192	2.245099987886891	1.657068287250866
31.95195195195195	2.2427549184643736	1.677497195888735
31.98198198198198	2.239959619093722	1.6976774047029162
32.01201201201201	2.2367175664689625	1.717599899217516
32.04204204204204	2.2330324196219014	1.7372558711383874
32.072072072072075	2.2289080160817467	1.7566367207554383
32.1021021021021	2.224348367998397	1.775734059195459
32.13213213213213	2.2193576582317536	1.7945397105286747
32.16216216216216	2.213940236407719	1.8130457137207876
32.192192192192195	2.2081006149474565	1.8312443244394818
32.22222222222222	2.2018434650694885	1.8491280167159674
32.25225225225225	2.195173612766646	1.8666894844604842
32.28228228228228	2.188096034765409	1.8839216428373993
32.312312312312315	2.1806158544626193	1.9008176294934909
32.34234234234234	2.172738337850122	1.9173708056535101
32.37237237237237	2.164468889422182	1.933574757073318
32.4024024024024	2.1558130480752986	1.9494232948588444
32.432432432432435	2.146776482995754	1.9649104561509336
32.46246246246246	2.1373649895433675	1.9800305046771927
32.49249249249249	2.1275844851298227	1.9947779311742897
32.52252252252252	2.1174410050956762	2.009147453682007
32.552552552552555	2.106940698586415	2.0231340177112225
32.58258258258258	2.0960898244328043	2.0367327962868704
32.61261261261261	2.0848947470341135	2.0499391898696517
32.64264264264264	2.0733619322490844	2.0627488261590226
32.672672672672675	2.061497943294157	2.0751575597743463
32.7027027027027	2.0493094366555495	2.087161471825352
32.73273273273273	2.036803158007673	2.098756869367444
32.76276276276276	2.0239859381533765	2.1099402847441104
32.792792792792795	2.010864688975289	2.120708474823033
32.82282282282282	1.9974463994060043	2.131058420124049
32.852852852852855	1.9837381314210474	2.140987323844318
32.88288288288288	1.9697470160489219	2.1504926107797697
32.912912912912915	1.9554802494083576	2.1595719261482635
32.94294294294294	1.9409450887669564	2.1682231343151024
32.972972972972975	1.9261488486289966	2.1764443174230683
33.003003003003	1.9110988968493767	2.1842337739308437
33.033033033033036	1.8958026507770147	2.191590017060695
33.06306306306306	1.8802675734296885	2.198511773157821
33.093093093093096	1.8645011697017917	2.2049979799655763
33.12312312312312	1.8485109826022268	2.2110477848166394
33.153153153153156	1.8323045895311403	2.216660542742747
33.18318318318318	1.8158895985921224	2.221835814508082
33.213213213213216	1.7992736449360676	2.2265733645653416
33.24324324324324	1.7824643871542643	2.230873158938111
33.273273273273276	1.7654695036990773	2.234735363032579
33.3033033033033	1.748296689353908	2.2381603393805682
33.333333333333336	1.730953651742465	2.2411486453151834
33.36336336336336	1.713448107876311	2.2437010305830225
33.393393393393396	1.6957877807551647	2.2458184348945216
33.42342342342342	1.6779803960026287	2.247501985414204
33.453453453453456	1.6600336785518697	2.248752994194585
33.48348348348348	1.6419553493786463	2.2495729555544393
33.513513513513516	1.6237531222757784	2.249963543404884
33.54354354354354	1.6054347006837277	2.2499266085249463
33.573573573573576	1.5870077745628384	2.2494641757890346
33.6036036036036	1.5684800173155133	2.248578441348603
33.633633633633636	1.5498590827646612	2.247271769770036
33.66366366366366	1.5311526021716202	2.245546691131362
33.693693693693696	1.5123681813153709	2.2434058980791414
33.72372372372372	1.4935133976178958	2.240852242849031
33.753753753753756	1.474595797323042	2.237888734250448
33.78378378378378	1.4556228927260602	2.2345185346191063
33.813813813813816	1.4366021594597784	2.230744956738083
33.84384384384384	1.417541033828018	2.226571460731185
33.873873873873876	1.398446910200417	2.222001650927882
33.9039039039039	1.3793271384546955	2.2170392727054957
33.933933933933936	1.3601890214760315	2.21168820930732
33.96396396396396	1.3410398127095244	2.2059524786409868
33.993993993993996	1.3218867137682317	2.199836230056693
34.02402402402402	1.3027368720983423	2.1933437411099113
34.054054054054056	1.2835973786939208	2.1864794143085335
34.08408408408408	1.2644752658699594	2.1792477738466585
34.114114114114116	1.245377505093183	2.1716534623267107
34.14414414414414	1.2263110048638448	2.16370123747333
34.174174174174176	1.207282608652418	2.1553959688383912
34.2042042042042	1.188299092899613	2.1467426344997564
34.234234234234236	1.169367165059019	2.1377463177560894
34.26426426426426	1.150493461707558	2.1284122038194204
34.294294294294296	1.1316845467025562	2.1187455765058694
34.32432432432432	1.1129469093976119	2.1087518149275457
34.354354354354356	1.0942869629137228	2.0984363901850713
34.38438438438438	1.0757110424639675	2.087804862068028
34.414414414414416	1.0572254037331585	2.0768628757528567
34.44444444444444	1.0388362213131712	2.0656161585176194
34.474474474474476	1.020549587191944	2.0540705164546447
34.5045045045045	1.0023715092948313	2.0422318312003642
34.53453453453454	0.9843079100835995	2.030106056672585
34.56456456456456	0.9663646252059127	2.0176992158199467
34.5945945945946	0.9485474021992407	2.0050173973871206
34.62462462462462	0.9308618992479808	1.9920667526920686
34.65465465465466	0.9133136839915248	1.9788534924228465
34.68468468468468	0.8959082323881128	1.965383883447603
34.71471471471472	0.8786509276288752	1.9516642456477362
34.74474474474474	0.8615470590996672	1.9377009487672896
34.77477477477478	0.8446018214027666	1.9235004092860994
34.8048048048048	0.8278203134173494	1.909069087309295
34.83483483483484	0.8112075374255587	1.8944134834902033
34.86486486486486	0.7947683982736615	1.8795401359651018
34.8948948948949	0.7785077025903975	1.864455617322689
34.92492492492492	0.7624301580560122	1.8491665315958064
34.95495495495496	0.7465403727115296	1.8336795112784796
34.98498498498498	0.7308428543254554	1.8180012143740931
35.01501501501502	0.7153420098019222	1.8021383214713513
35.04504504504504	0.7000421446374128	1.7860975328481863
35.07507507507508	0.6849474624246634	1.7698855656097339
35.1051051051051	0.6700620644020235	1.753509150852419
35.13513513513514	0.6553899490470189	1.7369750308668253
35.16516516516516	0.6409350117149191	1.7202899563655343
35.1951951951952	0.6267010443254583	1.7034606837528838
35.22522522522522	0.6126917350853445	1.6864939724197177
35.25525525525526	0.5989106682610662	1.6693965820806764
35.28528528528528	0.5853613239916661	1.6521752701435166
35.31531531531532	0.5720470781412827	1.6348367891141702
35.34534534534534	0.5589712021951799	1.61738788403873
35.37537537537538	0.546136863196471	1.5998352899829116
35.4054054054054	0.5335471237219247	1.5821857295486716
35.43543543543544	0.5212049418961777	1.5644459104290702
35.46546546546546	0.5091131714461269	1.5466225230022757
35.4954954954955	0.49727456179482954	1.5287222379623304
35.525525525525524	0.48569175818789284	1.5107517039922396
35.55555555555556	0.47436730186228865	1.492717545472611
35.585585585585584	0.46330363024744486	1.474626360237551
35.61561561561562	0.45250307720192545	1.4564847173601438
35.645645645645644	0.4419678732885348	1.4382991549904707
35.67567567567568	0.43170014607927454	1.4200761782243856
35.705705705705704	0.4217019204956494	1.4018222570205532
35.73573573573574	0.41197511918149887	1.383543824154648
35.765765765765764	0.4025215629095493	1.3652472732178462
35.7957957957958	0.39334297101436977	1.346938956655737
35.825825825825824	0.3844409618642285	1.328625183846003
35.85585585585586	0.37581705335502524	1.3103122192288046
35.885885885885884	0.3674726634386577	1.292006280464184
35.91591591591592	0.3594091106789945	1.2737135366451129
35.945945945945944	0.3516276148348993	1.2554401065435898
35.97597597597598	0.34412929747133036	1.2371920569068706
36.006006006006004	0.33691518259828623	1.2189754007895413
36.03603603603604	0.32998619733433443	1.2007960959294042
36.06606606606607	0.3233431725963169	1.1826600431728616
36.0960960960961	0.31698684381374054	1.1645730849288538
36.126126126126124	0.31091785166690505	1.1465410036813062
36.15615615615616	0.3051367428502465	1.1285695205295958
36.18618618618619	0.2996439708550068	1.1106642937839424
36.21621621621622	0.29443989677855037	1.0928309175884845
36.246246246246244	0.2895247901502609	1.0750749206012973
36.27627627627628	0.28489882978369263	1.057401764708614
36.30630630630631	0.28056210464361675	1.0398168437763795
36.33633633633634	0.27651461473704136	1.0223254824554833
36.366366366366364	0.27275627201975233	1.004932935019455
36.3963963963964	0.26928690132422456	0.9876443842427894
36.42642642642643	0.2661062413024316	0.9704649403265171
36.45645645645646	0.26321394538798354	0.9533996398601514
36.486486486486484	0.2606095827728134	0.936453444826
36.51651651651652	0.2582926394015418	0.9196312416410088
36.54654654654655	0.25626251897927527	0.9029378402430508
36.57657657657658	0.2545185439957833	0.8863779732150545
36.606606606606604	0.2530599567619114	0.8699562949467806
36.63663663663664	0.25188592046096636	0.8536773808390558
36.66666666666667	0.2509955202118726	0.8375457265425491
36.6966966966967	0.2503877641453367	0.8215657472433416
36.726726726726724	0.25006158449111937	0.805741776976783
36.75675675675676	0.25001583867679317	0.7900780679876467
36.78678678678679	0.2502493104368801	0.7745787901201424
36.81681681681682	0.25076071093203306	0.7592480302541651
36.846846846846844	0.2515486798776543	0.7440897917721336
36.87687687687688	0.2526117866813532	0.7291079940605292
36.90690690690691	0.25394853158892144	0.714306472058393
36.93693693693694	0.2555573468378837	0.6996889758278658
36.966966966966964	0.2574365978186781	0.6852591701689809
36.996996996997	0.25958458424208963	0.6710206342672598
37.02702702702703	0.26199954131369446	0.6569768613766102
37.05705705705706	0.2646796409132615	0.6431312585330713
37.087087087087085	0.2676229927800885	0.6294871463062287
37.11711711711712	0.27082764570266477	0.6160477585826099
37.14714714714715	0.2742915887130652	0.6028162423833336
37.17717717717718	0.27801275228437944	0.5897956577062109
37.207207207207205	0.2819890095323874	0.5769889774158923
37.23723723723724	0.2862181774195842	0.56439908714849
37.26726726726727	0.29069801796162914	0.5520287852580699
37.2972972972973	0.2954262394360696	0.5398807827888443
37.327327327327325	0.3004004975921644	0.5279577034822687
37.35735735735736	0.30561839686254944	0.5162620838070465
37.38738738738739	0.3110774915746293	0.5047963730236218
37.41741741741742	0.3167752871620804	0.49356293327714584
37.447447447447445	0.3227092413784387	0.48256403971670747
37.47747747747748	0.3288767655066663	0.4718018806419016
37.50750750750751	0.3352752255710583	0.4612785576803957
37.53753753753754	0.3419019435449334	0.45099608598796836
37.567567567567565	0.3487541985593289	0.4409563944785194
37.5975975975976	0.3558292281065343	0.431161326077813
37.62762762762763	0.36312422924468724	0.42161263800244364
37.65765765765766	0.3706363597965568	0.4123120020661946
37.687687687687685	0.3783627395458028	0.4032610050076733
37.71771771771772	0.3863004514312402	0.3944611488440989
37.74774774774775	0.39444654273672153	0.3859138512476226
37.77777777777778	0.4027980262736376	0.3776204459446256
37.807807807807805	0.4113518815640489	0.3695821831380465
37.83783783783784	0.42010505601520176	0.36180022995024963
37.86786786786787	0.42905446609026315	0.35427567088948436
37.8978978978979	0.4381969984741615	0.34700950833655747
37.927927927927925	0.44752951123242457	0.3400026630497662
37.95795795795796	0.4570488349641817	0.33325597469351587
37.98798798798799	0.4667517739490982	0.3267702023847271
38.01801801801802	0.4766351072908901	0.32054602525743786
38.048048048048045	0.48669559004538787	0.31458404304680193
38.07807807807808	0.4969299543517623	0.30888477669242925
38.10810810810811	0.5073349105502442	0.3034486689570347
38.13813813813814	0.5179071482937714	0.29827608506281944
38.168168168168165	0.5286433376510203	0.29336731334690463
38.1981981981982	0.5395401302027365	0.2887225659286081
38.22822822822823	0.5505941601283814	0.2843419793969739
38.25825825825826	0.5618020452875006	0.28022561550980035
38.288288288288285	0.573160388286072	0.27637346190954143
38.31831831831832	0.5846657775405492	0.2727854328531995
38.34834834834835	0.5963147883295937	0.26946136995568687
38.37837837837838	0.6081039838348912	0.26640104294594164
38.408408408408405	0.620029916177966	0.2636041504382159
38.43843843843844	0.6320891274402703	0.2610703207130367
38.46846846846847	0.6442781506791283	0.258799112512308
38.4984984984985	0.6565935109307229	0.25679001584453376
38.528528528528525	0.6690317262050814	0.2550424528025199
38.55855855855856	0.6815893084654046	0.25355577839071375
38.58858858858859	0.6942627646066918	0.25232928136318866
38.61861861861862	0.7070485974136321	0.2513621850717327
38.648648648648646	0.7199433065142259	0.2506536483228384
38.67867867867868	0.7329433893170252	0.2502027662442091
38.70870870870871	0.746045341947993	0.250008571159377
38.73873873873874	0.7592456601588211	0.25007003347082096
38.768768768768766	0.772540840244062	0.2503860625506643
38.7987987987988	0.7859273799319353	0.25095550763881
38.82882882882883	0.7994017792673024	0.2517771587479164
38.85885885885886	0.8129605414897976	0.2528497475750268
38.888888888888886	0.826600173891526	0.25417194841946034
38.91891891891892	0.8403171886676635	0.2557423791062571
38.94894894894895	0.8541081037542821	0.25755960191486305
38.97897897897898	0.8679694436553763	0.2596221245136152
39.009009009009006	0.8818977402556808	0.2619284008979527
39.03903903903904	0.8958895336237976	0.26447683233322555
39.06906906906907	0.9099413728007539	0.267265768301977
39.0990990990991	0.9240498165811456	0.27029350745370273
39.129129129129126	0.9382114342768335	0.2735582985587913
39.15915915915916	0.952422806468605	0.27705834146491304
39.18918918918919	0.9666805257544911	0.2807917880557808
39.21921921921922	0.9809811974700255	0.28475674321249134
39.249249249249246	0.9953214404120257	0.2889512657761139
39.27927927927928	1.009697887542067	0.2933733695123917
39.30930930930931	1.0241071866749205	0.29802102407780157
39.33933933933934	1.0385460011627832	0.3028921559853638
39.369369369369366	1.0530110105614243	0.30798464957223387
39.3993993993994	1.0674989112845956	0.3132963479667532
39.42942942942943	1.0820064172460448	0.31882505405627765
39.45945945945946	1.0965302604949692	0.32456853145393627
39.489489489489486	1.1110671918265524	0.3305245054645127
39.51951951951952	1.1256139813933286	0.33669066405059933
39.54954954954955	1.140167419295664	0.3430646587964775
39.57957957957958	1.1547243161641507	0.34964410587093114
39.609609609609606	1.1692815037260544	0.3564265869883289
39.63963963963964	1.1838358353653202	0.3634096503678118
39.66966966966967	1.198384186661461	0.37059081168959324
39.6996996996997	1.212923455926601	0.3779675550496525
39.729729729729726	1.2274505647196194	0.3855373339107104
39.75975975975976	1.241962458358544	0.393297572051044
39.78978978978979	1.2564561064128215	0.4012456645095064
39.81981981981982	1.2709285031836923	0.40937897852825983
39.849849849849846	1.2853766681818057	0.41769485448765087
39.87987987987988	1.2997976465796104	0.4261906068441745
39.90990990990991	1.3141885096619894	0.4348635250573265
39.93993993993994	1.3285463552599577	0.44371087451730784
39.969969969969966	1.3428683081733879	0.45272989746322234
40.0	1.3571515205830453	0.46191781390159986
40.030030030030034	1.3713931724481379	0.4712718225175252
40.06006006006006	1.3855904718971461	0.4807891015775199
40.09009009009009	1.3997406556013505	0.49046680983395535
40.12012012012012	1.4138409891397354	0.5003020874168196
40.150150150150154	1.4278887673539535	0.510292056725669
40.18018018018018	1.4418813146862446	0.5204338233103535
40.21021021021021	1.4558159855129553	0.5307244767504492
40.24024024024024	1.4696901644642775	0.5411610915252959
40.270270270270274	1.4835012667256855	0.5517407278770381
40.3003003003003	1.4972467383426935	0.5624604326720901
40.33033033033033	1.510924056499692	0.5733172402493275
40.36036036036036	1.5245307298002102	0.5843081732657237
40.390390390390394	1.5380642985248472	0.5954302435338905
40.42042042042042	1.551522334890256	0.6066804528521333
40.45045045045045	1.5649024432862706	0.6180557938280985
40.48048048048048	1.5782022605085588	0.6295532506920318
40.510510510510514	1.591419455982656	0.6411698001070347
40.54054054054054	1.6045517319723799	0.6529024119707392
40.57057057057057	1.617596823779028	0.6647480502041374
40.6006006006006	1.630552499933744	0.6767036735395534
40.630630630630634	1.643416562375688	0.6887662362950087
40.66066066066066	1.6561868466233465	0.7009326891464381
40.69069069069069	1.6688612219327432	0.7131999798840689
40.72072072072072	1.6814375914497726	0.725565054167641
40.750750750750754	1.6939138923484245	0.7380248562693291
40.78078078078078	1.7062880959630933	0.7505763298083608
40.81081081081081	1.71855820790848	0.7632164184804322
40.84084084084084	1.7307222681915029	0.7759420667730406
40.870870870870874	1.7427783513160642	0.7887502206770218
40.9009009009009	1.7547245663710223	0.8016378283876047
40.93093093093093	1.7665590571200085	0.8146018409933673
40.96096096096096	1.778280002073861	0.8276392131642204
40.990990990990994	1.789885614555623	0.8407469038231822
41.02102102102102	1.8013741427604308	0.8539218768090447
41.05105105105105	1.8127438698024554	0.8671611015380932
41.08108108108108	1.8239931137563543	0.8804615536465747
41.111111111111114	1.8351202276872516	0.893820215631721
41.14114114114114	1.8461235996757523	0.9072340774764238
41.17117117117117	1.8570016528324707	0.9207001372733603
41.2012012012012	1.8677528453051848	0.9342154018343958
41.231231231231234	1.8783756702774461	0.9477768872869765
41.26126126126126	1.8888686559584518	0.9613816196713114
41.29129129129129	1.899230365571443	0.9750266355213643
41.32132132132132	1.9094593973219638	0.9887089824357819
41.351351351351354	1.9195543843713994	1.002425719642472
41.38138138138138	1.9295139947960331	1.016173918552699
41.41141141141141	1.939336931540869	1.0299506633075413
41.44144144144144	1.9490219323637668	1.0437530513098332
41.471471471471475	1.9585677697772894	1.0575781937539765
41.5015015015015	1.9679732509789292	1.071423216138557
41.53153153153153	1.9772372177772501	1.0852852587746067
41.56156156156156	1.986358546509063	1.0991614772851364
41.591591591591595	1.9953361479529408	1.1130490430911937
41.62162162162162	2.004168967233525	1.1269451438902764
41.65165165165165	2.012855983719804	1.1408469841269044
41.68168168168168	2.021396210919606	1.1547517854519835
41.711711711711715	2.0297886963637484	1.1686567871727718
41.74174174174174	2.0380325214875405	1.182559246694594
41.77177177177177	2.0461268015058147	1.196456439952066
41.8018018018018	2.0540706852796013	1.210345661832568
41.831831831831835	2.061863355180454	1.2242242265865364
41.86186186186186	2.069504026946772	1.2380894682348234
41.89189189189189	2.0769919495359908	1.251938740961348
41.92192192192192	2.084326404971062	1.2657694194974067
41.951951951951955	2.0915067081801464	1.2795788994990653
41.98198198198198	2.098532206833569	1.293364597914009
42.01201201201201	2.105402281174509	1.3071239533390369
42.04204204204204	2.1121163438443973	1.3208544263698152
42.072072072072075	2.118673839703394	1.3345534999365825
42.1021021021021	2.1250742456477343	1.348218679640373
42.13213213213213	2.131317070420569	1.361847494069369
42.16216216216216	2.137401854418902	1.3754374951144999
42.192192192192195	2.143328169497046	1.3889862582745491
42.22222222222222	2.149095618762854	1.4024913829467935
42.25225225225225	2.1547038363750097	1.4159504927165347
42.28228228228228	2.1601524873302553	1.4293612356335994
42.312312312312315	2.1654412672501717	1.4427212844806245
42.34234234234234	2.1705699021644866	1.4560283370333835
42.37237237237237	2.1755381482878904	1.4692801163134306
42.4024024024024	2.1803457917950806	1.4824743708293338
42.432432432432435	2.1849926485925812	1.4956088748130114
42.46246246246246	2.1894785640851167	1.5086814284434684
42.49249249249249	2.19380341294095	1.5216898580681553
42.52252252252252	2.1979670988513793	1.534632016409869
42.552552552552555	2.2019695542903506	1.547505782767684
42.58258258258258	2.205810740267278	1.560309063212336
42.61261261261261	2.209490646079458	1.57303979077025
42.64264264264264	2.2130092890612967	1.5856959256008643
42.672672672672675	2.2163667143293115	1.5982754551651543
42.7027027027027	2.2195629945256687	1.6107763943871427
42.73273273273273	2.2225982295593	1.6231967858090814
42.76276276276276	2.2254725463429006	1.6355346997346367
42.792792792792795	2.228186098530284	1.6477882343672163
42.82282282282282	2.2307390662478945	1.6599555159442143
42.85285285285285	2.233131655826938	1.672034698854539
42.88288288288288	2.2353640995322106	1.6840239657570815
42.912912912912915	2.2374366552885134	1.6959215276900814
42.94294294294294	2.239349606406389	1.7077256241691048
42.97297297297297	2.2411032613037367	1.7194345232823267
43.003003003003	2.2426979532285003	1.7310465217758242
43.033033033033036	2.2441340399770158	1.742559945136595
43.06306306306306	2.2454119036120708	1.7539731476584195
43.09309309309309	2.2465319501796697	1.7652845125133816
43.12312312312312	2.2474946094228563	1.7764924518093261
43.153153153153156	2.2483003344958976	1.7875954066398576
43.18318318318318	2.24894960167597	1.7985918471294633
43.21321321321321	2.2494429100740296	1.8094802724754537
43.24324324324324	2.2497807813444175	1.8202592109766842
43.273273273273276	2.2499637593934514	1.8309272200613975
43.3033033033033	2.249992410087038	1.8414828863052946
43.33333333333333	2.2498673209572644	1.8519248254459644
43.36336336336336	2.2495891009081967	1.8622516823876265
43.393393393393396	2.249158379920823	1.872462131206315
43.42342342342342	2.2485758087573844	1.8825548751382022
43.45345345345345	2.247842058664939	1.8925286465744098
43.48348348348348	2.246957821078615	1.9023822070411487
43.513513513513516	2.2459238073239582	1.9121143471774988
43.54354354354354	2.2447407483192396	1.9217238867057822
43.57357357357357	2.2434093942771813	1.9312096744000709
43.6036036036036	2.241930514406282	1.9405705880452122
43.633633633633636	2.24030489661237	1.9498055343908256
43.66366366366366	2.238533347199388	1.9589134491014617
43.69369369369369	2.2366166905706346	1.9678932967028673
43.72372372372372	2.2345557689294413	1.976744070518234
43.753753753753756	2.2323514419803994	1.9854647926041677
43.78378378378378	2.2300045866298643	1.9940545136789087
43.81381381381381	2.227516096687863	2.002512313046717
43.84384384384384	2.2248868825693773	2.010837298516624
43.873873873873876	2.222117870994806	2.0190286063161667
43.9039039039039	2.219210004693785	2.027085401004775
43.93393393393393	2.2161642421061094	2.035006875374327
43.96396396396396	2.21298155708472	2.0427922503508507
43.993993993993996	2.2096629385993194	2.050440774893324
44.02402402402402	2.206209390439903	2.0579517258818107
44.05405405405405	2.202621930921356	2.0653244080073287
44.08408408408408	2.198901592587675	2.0725581536552116
44.114114114114116	2.1950494219184766	2.07965232278204
44.14414414414414	2.191066479035143	2.08660630279301
44.17417417417417	2.1869538374071977	2.093419508412771
44.2042042042042	2.18271258356175	2.100091381550368
44.234234234234236	2.1783438167917177	2.1066213911658282
44.26426426426426	2.1738486488645017	2.113009033128739
44.29429429429429	2.16922820373509	2.119253830073435
44.32432432432432	2.164483617255629	2.125355331252381
44.354354354354356	2.159616036890281	2.1313131123852056
44.38438438438438	2.1546266214263863	2.1371267755043304
44.41441441441441	2.1495165406929693	2.142795948796953
44.44444444444444	2.144286975274453	2.148320286443722
44.474474474474476	2.1389391162287335	2.153699468456137
44.5045045045045	2.1334741648062914	2.1589332005076836
44.53453453453453	2.127893332170763	2.1640212137643915
44.56456456456456	2.1221978391183414	2.168963264711067
44.5945945945946	2.11638891580296	2.1737591349759517
44.62462462462462	2.110467801457735	2.178408631150515
44.65465465465465	2.1044357441234283	2.18291158461076
44.68468468468468	2.0982940003730692	2.1872678513284427
44.71471471471472	2.092043835042079	2.1914773116881228
44.74474474474474	2.0856865209568825	2.1955398702961
44.77477477477477	2.0792233386683368	2.1994554557885735
44.8048048048048	2.072655576183603	2.2032240206377924
44.83483483483484	2.0659845287008034	2.2068455409559107
44.86486486486486	2.059211498347189	2.2103200162952024
44.89489489489489	2.0523377939142704	2.2136474694484254
44.92492492492492	2.0453647306030383	2.2168279462447913
44.95495495495496	2.0382936297589773	2.219861515346053
44.98498498498498	2.031125818620712	2.2227482680388886
45.01501501501501	2.023862630062425	2.2254883180258815
45.04504504504504	2.016505402341929	2.228081801215793
45.07507507507508	2.0090554788494734	2.2305288755100596
45.1051051051051	2.001514207856915	2.2328297205898946
45.13513513513513	1.993882942273501	2.2349845376994772
45.16516516516516	1.986163039396881	2.236993549429365
45.1951951951952	1.9783558606721618	2.238856999497701
45.22522522522522	1.9704627714472662	2.2405751525297983
45.25525525525525	1.9624851407368955	2.2421482938366726
45.28528528528528	1.9544243409832482	2.243576729192076
45.31531531531532	1.9462817478171472	2.2448607846087336
45.34534534534534	1.9380587398297187	2.246000806112499
45.37537537537537	1.9297566983374557	2.2469971595164147
45.4054054054054	1.9213770071521419	2.2478502301927286
45.43543543543544	1.912921052356048	2.248560422844897
45.46546546546546	1.9043902220730133	2.2491281612776213
45.49549549549549	1.895785906247828	2.2495538881667123
45.525525525525524	1.8871094964229824	2.2498380648278413
45.55555555555556	1.8783623855207747	2.249981170984517
45.585585585585584	1.8695459676253026	2.2499837045353233
45.61561561561561	1.8606616377676162	2.249846181320531
45.645645645645644	1.8517107917133964	2.2495691348880174
45.67567567567568	1.8426948257526263	2.2491531162587237
45.70570570570571	1.8336151364894184	2.248598693691419
45.73573573573574	1.824473120637284	2.247906452447085
45.765765765765764	1.8152701748147875	2.247076994553126
45.7957957957958	1.8060076953433883	2.2461109385667872
45.82582582582583	1.7966870780474644	2.2450089193381895
45.85585585585586	1.7873097180569197	2.2437715877740843
45.885885885885884	1.7778770096120131	2.2423996105999318
45.91591591591592	1.768390345870409	2.2408936701227984
45.94594594594595	1.7588511187168514	2.2392544639941616
45.97597597597598	1.7492607185735138	2.2374827049717623
46.006006006006004	1.7396205342119415	2.2355791206822784
46.03603603603604	1.7299319525739605	2.233544453384133
46.06606606606607	1.720196358585179	2.231379459729024
46.0960960960961	1.7104151349778278	2.229084910525485
46.126126126126124	1.700589662110462	2.2266615905008376
46.15615615615616	1.6907213177959284	2.22411029806422
46.18618618618619	1.6808114771275933	2.221431845070139
46.21621621621622	1.670861512308194	2.2186270565811084
46.246246246246244	1.660872792479901	2.2156967706322086
46.27627627627628	1.6508466835617817	2.212641837993966
46.30630630630631	1.640784548083355	2.209463121937872
46.33633633633634	1.6306877450228385	2.206161498000221
46.366366366366364	1.620557629649123	2.2027378537485776
46.3963963963964	1.610395553362002	2.1991930885456616
46.42642642642643	1.600202863541821	2.1955281133181463
46.45645645645646	1.5899809033918655	2.1917438503213744
46.486486486486484	1.5797310117910168	2.1878412329077603
46.51651651651652	1.5694545231437749	2.1838212052950556
46.54654654654655	1.5591527672376537	2.1796847223345517
46.57657657657658	1.548827069092472	2.1754327492807457
46.606606606606604	1.5384787488271745	2.1710662615622196
46.63663663663664	1.5281091215157303	2.1665862445513966
46.66666666666667	1.5177194970499577	2.1619936933377852
46.6966966966967	1.5073111800063321	2.1572896124990293
46.726726726726724	1.4968854695134766	2.152475015875329
46.75675675675676	1.4864436591189865	2.147550926343984
46.78678678678679	1.4759870366657124	2.1425183755939594
46.81681681681682	1.46551688416053	2.137378403902762
46.846846846846844	1.4550344776550062	2.1321320599128786
46.87687687687688	1.4445410871198265	2.126780400410759
46.90690690690691	1.4340379763287157	2.1213244901049126
46.93693693693694	1.4235264027396288	2.1157654014085665
46.966966966966964	1.4130076173771793	2.1101042142176496
46.996996996997	1.4024828647234753	2.104342015695745
47.02702702702703	1.3919533826048314	2.098479900057696
47.05705705705706	1.3814204020837328	2.092518968351291
47.087087087087085	1.370885147351569	2.086460328247521
47.11711711711712	1.3603488356246043	2.080305093824772
47.14714714714715	1.3498126770402292	2.074054385357527
47.17717717717718	1.3392778745562062	2.067709329106612
47.207207207207205	1.3287456238576552	2.0612710571102433
47.23723723723724	1.3182171132534268	2.0547407069739356
47.26726726726727	1.3076935235856242	2.0481194216674057
47.2972972972973	1.2971760281373212	2.041408349315466
47.327327327327325	1.2866657925402736	2.0346086429969583
47.35735735735736	1.2761639746912377	2.0277214605407354
47.38738738738739	1.265671724660764	2.0207479643251935
47.41741741741742	1.2551901846128501	2.0136893210775084
47.447447447447445	1.2447204887197643	2.006546701675535
47.47747747747748	1.2342637630856697	1.999321280950405
47.50750750750751	1.223821125662891	1.9920142374929712
47.53753753753754	1.213393686182867	1.9846267534567654
47.567567567567565	1.2029825460758556	1.9771600143665777
47.5975975975976	1.19258879840053	1.9696152089276584
47.62762762762763	1.1822135277752572	1.9619935288361257
47.65765765765766	1.1718578103071924	1.9542961685895923
47.687687687687685	1.1615227135253134	1.9465243253000475
47.71771771771772	1.151209296319407	1.9386791985123693
47.74774774774775	1.1409186088727608	1.9307619900167805
47.77777777777778	1.1306516926037327	1.9227739036678277
47.807807807807805	1.1204095801053047	1.9147161452046477
47.83783783783784	1.1101932950889513	1.906589922071315
47.86786786786787	1.1000038523262532	1.8983964432401141
47.8978978978979	1.0898422576004214	1.8901369190357407
47.927927927927925	1.0797095076478944	1.8818125609598704
47.95795795795796	1.0696065901125102	1.8734245815213566
47.98798798798799	1.0595344834971376	1.864974194062103
48.01801801801802	1.0494941571125966	1.8564626125892651
48.048048048048045	1.0394865710374666	1.8478910516095441
48.07807807807808	1.0295126760728952	1.8392607259591425
48.10810810810811	1.0195734137002308	1.8305728506433252
48.13813813813814	1.0096697160416777	1.821828640669988
48.168168168168165	0.9998025058243669	1.8130293108931637
48.1981981981982	0.9899726963394611	1.8041760758500802
48.22822822822823	0.9801811914095325	1.7952701496027739
48.25825825825826	0.9704288853557804	1.7863127455867316
48.288288288288285	0.9607166629668473	1.7773050764513547
48.31831831831832	0.9510453994644442	1.7682483539108507
48.34834834834835	0.9414159604797194	1.7591437885922458
48.37837837837838	0.9318292020250577	1.7499925898858444
48.408408408408405	0.922285970465307	1.7407959657961822
48.43843843843844	0.9127871024987384	1.7315551227990063
48.46846846846847	0.9033334251325994	1.7222712656964518
48.4984984984985	0.8939257556597852	1.712945597472285
48.528528528528525	0.8845649016438315	1.703579319154848
48.55855855855856	0.8752516608976855	1.6941736296732766
48.58858858858859	0.8659868214707311	1.6847297257251015
48.61861861861862	0.8567711616263011	1.6752488016366578
48.648648648648646	0.8476054498395348	1.6657320492329353
48.67867867867868	0.8384904447743899	1.6561806577009386
48.70870870870871	0.829426895278421	1.6465958134621421
48.73873873873874	0.8204155403742736	1.6369787000433793
48.768768768768766	0.8114571092476134	1.6273304979481666
48.7987987987988	0.802552321241806	1.6176523845351882
48.82882882882883	0.7937018858555109	1.6079455338871163
48.85885885885886	0.7849065027350666	1.5982111166988546
48.888888888888886	0.7761668616734904	1.588450300147614
48.91891891891892	0.7674836426071321	1.5786642477794917
48.94894894894895	0.7588575156203925	1.568854119392264
48.97897897897898	0.7502891409397249	1.5590210709181287
49.009009009009006	0.7417791689416451	1.5491662543115705
49.03903903903904	0.7333282401543808	1.5392908174389386
49.06906906906907	0.7249369852611822	1.5293959039653655
49.0990990990991	0.7166060251083461	1.5194826532463814
49.129129129129126	0.7083359707120527	1.5095522002247126
49.15915915915916	0.7001274232652379	1.499605675321773
49.18918918918919	0.6919809741498255	1.4896442043351779
49.21921921921922	0.6838972049439886	1.4796689083361654
49.249249249249246	0.675876687436618	1.4696809035722147
49.27927927927928	0.6679199836379823	1.4596813013633514
49.30930930930931	0.6600276457952381	1.4496712080125058
49.33933933933934	0.6522002164067614	1.43965172470332
49.369369369369366	0.6444382282386543	1.4296239474106904
49.3993993993994	0.63674220434048	1.4195889668084978
49.42942942942943	0.6291126580660122	1.4095478681758307
49.45945945945946	0.6215500930895751	1.3995017313137732
49.489489489489486	0.6140550034266716	1.3894516304544071
49.51951951951952	0.6066278734590584	1.379398634176791
49.54954954954955	0.599269177948175	1.3693438053227502
49.57957957957958	0.591979382069808	1.3592882009137992
49.609609609609606	0.584758941427741	1.3492328720714564
49.63963963963964	0.5776083020846658	1.3391788639395983
49.66966966966967	0.570527900585033	1.3291272156029477
49.6996996996997	0.5635181639852375	1.3190789600139132
49.729729729729726	0.5565795098756622	1.3090351239196398
49.75975975975976	0.5497123464162276	1.2989967277837893
49.78978978978979	0.5429170723608375	1.288964785720758
49.81981981981982	0.5361940770864396	1.2789403054232575
49.849849849849846	0.5295437406302387	1.2689242880941392
49.87987987987988	0.5229664337151894	1.2589177283806467
49.90990990990991	0.5164625177862402	1.2489216143069903
49.93993993993994	0.5100323450431761	1.238936927212969
49.969969969969966	0.503676258472755	1.2289646416895357
50.0	0.4973945918871216	1.219005725521752


==> data/rec_evelopes-f2.00E+09-htx10-h11.0-dh0.1.dat <==
distance	x1	x2
20.0	2.2155150464122273	0.3045056885191533
20.03003003003003	2.2028663812288265	0.2895978597878289
20.06006006006006	2.1883324162999855	0.27705078841004677
20.09009009009009	2.171954129026753	0.26688007474666336
20.12012012012012	2.15377579638254	0.25909536712264547
20.15015015015015	2.133844856215479	0.25370042450069913
20.18018018018018	2.1122117645055027	0.2506931927553794
20.21021021021021	2.088929848972665	0.25006589404506896
20.24024024024024	2.064055159432132	0.2518051287590892
20.27027027027027	2.0376463152894635	0.2558919894971362
20.3003003003003	2.0097643505645877	0.26230218652139176
20.33033033033033	1.9804725568277748	0.27100618410721183
20.36036036036036	1.9498363244256103	0.28196934720340155
20.39039039039039	1.917922982369514	0.29515209780547036
20.42042042042042	1.8848016372522587	0.31051008043160777
20.45045045045045	1.850543011548849	0.32799433608708645
20.48048048048048	1.815219281652905	0.34755148409712
20.51051051051051	1.7789039159861848	0.36912391118304955
20.54054054054054	1.7416715135190295	0.39264996715455697
20.57057057057057	1.7035976430173911	0.4180641665943587
20.6006006006006	1.6647586833336057	0.4452973959075315
20.63063063063063	1.6252316650386855	0.4742771251142774
20.66066066066066	1.5850941136930656	0.5049276237700447
20.69069069069069	1.5444238950278706	0.5371701803995808
20.72072072072072	1.5032990623126654	0.5709233248406217
20.75075075075075	1.4617977061644267	0.6061030529042635
20.78078078078078	1.4199978070402235	0.6426230527637505
20.81081081081081	1.3779770906530135	0.6803949324978922
20.84084084084084	1.33581288652576	0.7193284482269089
20.87087087087087	1.2935819898977885	0.7593317322934038
20.9009009009009	1.2513605271769186	0.8003115209516907
20.93093093093093	1.2092238251242637	0.8421733810439689
20.96096096096096	1.1672462839436615	0.8848219351665922
20.99099099099099	1.125501254432032	0.9281610848313222
21.02102102102102	1.0840609193440618	0.9720942311589781
21.05105105105105	1.0429961791022548	1.0165244926497778
21.08108108108108	1.002376541975853	1.0613549195988132
21.11111111111111	0.9622700188409763	1.106488704746319
21.14114114114114	0.9227430226196771	1.1518293897634544
21.17117117117117	0.8838602724876542	1.1972810672034844
21.2012012012012	0.8456847029208366	1.2427485775632752
21.23123123123123	0.8082773776525883	1.2881377011246546
21.26126126126126	0.7716974085876058	1.3333553442560022
21.29129129129129	0.7360018797189563	1.3783097198916274
21.32132132132132	0.70124577607666	1.4229105219126057
21.35135135135135	0.6674819177304806	1.4670690931782362
21.38138138138138	0.6347608988566402	1.5106985869850302
21.41141141141141	0.6031310318688898	1.5537141217376724
21.44144144144144	0.5726382966047131	1.5960329286511818
21.47147147147147	0.5433262945486925	1.637574492312829
21.5015015015015	0.515236208064389	1.6782606839585879
21.53153153153153	0.48840676459948756	1.7180158873376574
21.56156156156156	0.4628742058206161	1.756767117057971
21.59159159159159	0.4386722616220003	1.7944441293253912
21.62162162162162	0.41583212894916377	1.8309795250069143
21.65165165165165	0.39438245537191396	1.8663088449689644
21.68168168168168	0.37434932732782705	1.9003706576590016
21.71171171171171	0.35575626295722795	1.9331066389149456
21.74174174174174	0.33862420944169247	1.9644616440085279
21.77177177177177	0.3229715447509806	1.9943837719386064
21.8018018018018	0.30881408370071417	2.022824422012691
21.83183183183183	0.2961650882130816	2.049738342769256
21.86186186186186	0.28503528167574194	2.075083673304871
21.89189189189189	0.27543286727910415	2.0988219770876007
21.92192192192192	0.26736355021766767	2.1209182683562267
21.95195195195195	0.26083056363159807	2.1413410312042878
21.98198198198198	0.25583469816225224	2.1600622314807154
22.01201201201201	0.25237433499374384	2.1770573216301647
22.04204204204204	0.2504454822476089	2.192305238623659
22.07207207207207	0.2500418145965823	2.2057883951311417
22.1021021021021	0.2511547159608049	2.2174926641008383
22.13213213213213	0.2537733251477526	2.227407356922651
22.16216216216216	0.2578845842958791	2.23552519535375
22.19219219219219	0.26347328998011443	2.2418422774018008
22.22222222222222	0.27052214683701076	2.24635803736217
22.25225225225225	0.2790118235669426	2.249075200214747
22.28228228228228	0.28892101116769087	2.2499997305928843
22.31231231231231	0.300226483258598	2.2491407765404867
22.34234234234234	0.3129031583486942	2.2465106082800825
22.37237237237237	0.32692416390735746	2.242124552218348
22.4024024024024	0.3422609020930881	2.2360009204188396
22.43243243243243	0.3588831170005643	2.2281609357761307
22.46246246246246	0.3767589632838846	2.2186286531265877
22.49249249249249	0.3958550760134491	2.207430876534042
22.52252252252252	0.41613664163516506	2.1945970729904687
22.55255255255255	0.43756746988787926	2.180159282771648
22.58258258258258	0.4601100665505834	2.164152026688034
22.61261261261261	0.48372570688045313	2.146612210473759
22.64264264264264	0.5083745096190007	2.1275790265517855
22.67267267267267	0.5340155114313754	2.1070938534161208
22.7027027027027	0.5606067416548515	2.085200152868737
22.73273273273273	0.5881052972379144	2.061943365346074
22.762762762762762	0.6164674177435489	2.0373708035706617
22.792792792792792	0.6456485603034532	2.0115315447576054
22.822822822822822	0.6756034744094324	1.9844763216026908
22.852852852852852	0.7062862764258078	1.956257412281527
22.882882882882882	0.7376505237232996	1.926928529672109
22.912912912912912	0.7696492883194886	1.8965447100261423
22.942942942942942	0.802235229936604	1.8651622012959865
22.972972972972972	0.8353606683670356	1.8328383513261302
23.003003003003002	0.8689776550614884	1.7996314961108144
23.033033033033032	0.9030380438451491	1.7656008483188999
23.063063063063062	0.9374935606721879	1.730806386270646
23.093093093093092	0.972295872345478	1.6953087435633343
23.123123123123122	1.0073966541052537	1.6591690995140804
23.153153153153152	1.0427476560312035	1.6224490706031212
23.183183183183182	1.0783007681647607	1.585210603083069
23.213213213213212	1.1140080843005888	1.5475158669161078
23.243243243243242	1.1498219643736143	1.5094271511933557
23.273273273273272	1.1856950953780332	1.4710067611886315
23.303303303303302	1.2215805507732433	1.4323169171840082
23.333333333333332	1.2574318483075968	1.393419655209877
23.363363363363362	1.293203006223242	1.3543767298213898
23.393393393393392	1.328848597787052	1.3152495190375917
23.423423423423422	1.364323804110322	1.2760989315576352
23.453453453453452	1.3995844652167104	1.2369853163622866
23.483483483483482	1.4345871293212291	1.197968374800909
23.513513513513512	1.4692891002907016	1.1591070752622776
23.543543543543542	1.5036484832579342	1.1204595705123528
23.573573573573572	1.5376242283608204	1.0820831177853276
23.603603603603602	1.571176172590057	1.044034001696645
23.633633633633632	1.6042650797211773	1.0063674600515298
23.663663663663662	1.6368526783218944	0.96913761260425
23.693693693693692	1.6689016978167273	0.932397392827129
23.723723723723722	1.7003759026051983	0.8961984827377036
23.753753753753752	1.7312401242261273	0.8605912508196655
23.783783783783782	1.7614602915616588	0.8256246930790184
23.813813813813812	1.7910034590861188	0.7913463772638276
23.843843843843842	1.819837833160047	0.7578023902717529
23.873873873873872	1.8479327963731706	0.7250372887534187
23.903903903903903	1.8752589299486873	0.6930940529420495
23.933933933933933	1.9017880342143074	0.6620140436942005
23.963963963963963	1.9274931471574883	0.6318369627594536
23.993993993993993	1.9523485610749574	0.6026008162634361
24.024024024024023	1.9763298373428344	0.5743418813997417
24.054054054054056	1.9994138193161142	0.5470946763138517
24.084084084084083	2.021578643389223	0.5208919331601426
24.114114114114116	2.042803748233002	0.4957645743076431
24.144144144144143	2.063069882243269	0.47174169166583574
24.174174174174176	2.0823591092197042	0.4488505290955399
24.204204204204203	2.1006548123090303	0.4271164678717706
24.234234234234236	2.1179416962430566	0.40656301515253507
24.264264264264263	2.134205787904488	0.3872117954128156
24.294294294294296	2.1494344352512353	0.3690825447914514
24.324324324324323	2.1636163046399157	0.3521931083018385
24.354354354354356	2.1767413765795047	0.33655943985053155
24.384384384384383	2.1888009399572965	0.32219560500357064
24.414414414414416	2.1997875847757764	0.3091137864425004
24.444444444444443	2.2096951934360836	0.2973242920428072
24.474474474474476	2.2185189306143367	0.28683556551150385
24.504504504504503	2.2262552317702906	0.2776541995134608
24.534534534534536	2.2329017903297004	0.26978495121486396
24.564564564564563	2.2384575435862235	0.2632307601738154
24.594594594594597	2.2429226573647156	0.2579927684994496
24.624624624624623	2.2462985094910706	0.2540703432069273
24.654654654654657	2.2485876721138407	0.25146110068729816
24.684684684684683	2.249793892922161	0.2501609332158415
24.714714714714717	2.249922075306385	0.2501640374161964
24.744744744744743	2.2489782575065713	0.25146294460060686
24.774774774774777	2.2469695907954454	0.25404855290330597
24.804804804804803	2.2439043167416326	0.2579101611242201
24.834834834834837	2.2397917435996866	0.26303550419990107
24.864864864864863	2.2346422218726243	0.2694107902176115
24.894894894894897	2.228467119093996	0.2770207388885793
24.924924924924923	2.2212787938744567	0.2858486213957773
24.954954954954957	2.213090569259466	0.29587630153307226
24.984984984984983	2.203916705443269	0.30708427805061994
25.015015015015017	2.193772371884385	0.3194517281228233
25.045045045045043	2.1826736188687055	0.332956551857047
25.075075075075077	2.170637348562361	0.34757541775614037
25.105105105105103	2.1576812856010945	0.3632838090583218
25.135135135135137	2.143823947258138	0.3800560708671666
25.165165165165163	2.1290846132344523	0.39786545799468814
25.195195195195197	2.113483295112738	0.4166841834356086
25.225225225225223	2.0970407055198312	0.4364834673949345
25.255255255255257	2.0797782270342884	0.4572335867907966
25.285285285285283	2.061717880885398	0.47890392515567276
25.315315315315317	2.04288229547699	0.5014630228614884
25.345345345345343	2.0232946747836573	0.5248786275930617
25.375375375375377	2.0029787666473347	0.5491177450001141
25.405405405405403	1.9819588310214935	0.5741466894516987
25.435435435435437	1.960259608193525	0.5999311348311654
25.465465465465464	1.9379062870238275	0.6264361652962173
25.495495495495497	1.914924473237119	0.6536263259410484
25.525525525525524	1.8913401577965085	0.6814656732966252
25.555555555555557	1.8671796853998566	0.7099178256054857
25.585585585585584	1.8424697231224754	0.7389460128104014
25.615615615615617	1.8172372292472476	0.7685131261947487
25.645645645645644	1.7915094223048547	0.7985817676229939
25.675675675675677	1.7653137503543037	0.8291142983203138
25.705705705705704	1.7386778605401687	0.860072887141722
25.735735735735737	1.7116295689409364	0.8914195582769819
25.765765765765764	1.6841968307486481	0.9231162383411989
25.795795795795797	1.6564077107951416	0.9551248028055657
25.825825825825824	1.628290354455337	0.9874071217229516
25.855855855855857	1.599872958946445	1.0199251046990465
25.885885885885884	1.5711837450527548	1.052640745078788
25.915915915915917	1.5422509292890219	1.085516163294506
25.945945945945944	1.5131026965297225	1.118513649347561
25.975975975975977	1.4837671731197442	1.151595704388734
26.006006006006004	1.4542724004874548	1.1847250813570842
26.036036036036037	1.424646309277584	1.2178648246490313
26.066066066066064	1.3949166940180915	1.2509783087908573
26.096096096096097	1.3651111883383986	1.284029276082729
26.126126126126124	1.3352572407575583	1.3169818731908922
26.156156156156158	1.3053820910459304	1.3498006866657009
26.186186186186184	1.2755127471855554	1.3824507773571413
26.216216216216218	1.2456759629304464	1.414897713717754
26.246246246246244	1.2158982159854217	1.447107603968358
26.276276276276278	1.1862056868080444	1.4790471271102523
26.306306306306304	1.156624238045945	1.5106835627738378
26.336336336336338	1.1271793946182038	1.5419848198875261
26.366366366366364	1.097896324443611	1.5729194641562252
26.396396396396398	1.0687998198277298	1.6034567443444865
26.426426426426428	1.0399142795139267	1.6335666173512726
26.456456456456458	1.0112636913962385	1.6632197720731323
26.486486486486488	0.9828716159059974	1.6923876520535952
26.516516516516518	0.9547611700768407	1.7210424769147195
26.546546546546548	0.9269550122784517	1.7491572625668634
26.576576576576578	0.8994753276346161	1.7767058402026197
26.606606606606608	0.8723438141166903	1.803662874075509
26.636636636636638	0.8455816693219277	1.8300038780624466
26.666666666666668	0.8192095779250729	1.8557052310192774
26.696696696696698	0.7932476998092268	1.8807441909364837
26.726726726726728	0.7677156588770551	1.9050989078991019
26.756756756756758	0.7426325325296073	1.9287484358592735
26.786786786786788	0.7180168418189559	1.9516727432367467
26.816816816816818	0.6938865422688854	1.9738527223513955
26.846846846846848	0.6702590153526751	1.995270197704319
26.876876876876878	0.6471510606349022	2.0159079331216283
26.906906906906908	0.6245788885612399	2.035749637770312
26.936936936936938	0.6025581138971494	2.054779971067112
26.966966966966968	0.5811037498037316	2.0729845464935717
26.996996996996998	0.5602302025486994	2.090349934333428
27.027027027027028	0.5399512668420059	2.106863663354112
27.057057057057058	0.5202801217903074	2.1225142214480743
27.087087087087088	0.501229327458299	2.1372910552537556
27.117117117117118	0.482810822034329	2.151184568778529
27.147147147147148	0.4650359195838661	2.1641861210418623
27.177177177177178	0.4479153083886371	2.1762880227623818
27.207207207207208	0.4314590498573627	2.1874835321102237
27.237237237237238	0.4156765779967728	2.197766849547975
27.26726726726727	0.4005766994376301	2.2071331117818866
27.2972972972973	0.3861675940002325	2.215578384849203
27.32732732732733	0.3724568157906314	2.2230996563646563
27.35735735735736	0.35945129481590543	2.2296948269507486
27.38738738738739	0.34715733910759294	2.2353627008763115
27.41741741741742	0.3355806373390427	2.240102975930155
27.44744744744745	0.32472626192976545	2.243916232552972
27.47747747747748	0.3145986726184191	2.2468039222553626
27.50750750750751	0.3052017204982786	2.2487683553465594
27.53753753753754	0.2965386524977344	2.249812688000549
27.56756756756757	0.288612116296638	2.2499409086856303
27.5975975975976	0.28142416566365813	2.249157823983749
27.62762762762763	0.2749762662044831	2.247469043826114
27.65765765765766	0.2692693015044124	2.244880966171347
27.68768768768769	0.2643035796554712	2.2414007611529883
27.71771771771772	0.26007884015358057	2.2370363547218948
27.74774774774775	0.2565942611534124	2.2317964118113784
27.77777777777778	0.25384846706697284	2.225690319049633
27.80780780780781	0.25183953649347157	2.218728167047012
27.83783783783784	0.2505650104676074	2.210920732283303
27.86786786786787	0.25002190101233696	2.202279458621281
27.8978978978979	0.2502066999837443	2.192816438472203
27.92792792792793	0.2511153881946664	2.182544393638933
27.95795795795796	0.2527434448041814	2.1714766558605416
27.98798798798799	0.2550858569596298	2.159627147085979
28.01801801801802	0.25813712967911867	2.147010359498873
28.04804804804805	0.2618912959606432	2.1336413353195507
28.07807807807808	0.2663419271059058	2.119535646406886
28.10810810810811	0.27148214324590597	2.1047093736869105
28.13813813813814	0.2773046240553333	2.089179086426751
28.16816816816817	0.2838016196445008	2.0729618213807273
28.1981981981982	0.2909649616152801	2.0560750618306747
28.22822822822823	0.29878607426911274	2.0385367165410844
28.25825825825826	0.3072559859559736	2.0203650986530595
28.28828828828829	0.31636534055161947	2.001578904535795
28.31831831831832	0.3261044090515756	1.9821971926205193
28.34834834834835	0.33646310126852474	1.962239362234318
28.37837837837838	0.34743097762733266	1.941725132453367
28.40840840840841	0.35899726103820545	1.9206745209993183
28.43843843843844	0.371150848843784	1.899107823192633
28.46846846846847	0.3838803248258803	1.8770455909865225
28.4984984984985	0.3971739712630512	1.8545086120968304
28.52852852852853	0.4110197810264901	1.8315178892441268
28.55855855855856	0.4254054697043499	1.8080946195301835
28.58858858858859	0.44031848774708415	1.7842601739607846
28.61861861861862	0.45574603262089514	1.760036077133306
28.64864864864865	0.47167506095887646	1.7354439871037983
28.67867867867868	0.4880923007050085	1.7105056754492713
28.70870870870871	0.5049842632374533	1.6852430075396014
28.73873873873874	0.5223372554620754	1.659677923034405
28.76876876876877	0.5401373918720802	1.6338324166137124
28.7987987987988	0.5583706065584344	1.607728518962829
28.82882882882883	0.577022665168773	1.581388278019727
28.85885885885886	0.5960791768021418	1.5548337404921362
28.88888888888889	0.6155256058348558	1.528086933669012
28.91891891891892	0.6353472836683923	1.5011698475226605
28.94894894894895	0.6555294203912894	1.4741044171221829
28.97897897897898	0.6760571163482876	1.4469125053616625
29.00900900900901	0.6969153736119849	1.4196158860184274
29.03903903903904	0.7180891073460655	1.3922362271454338
29.06906906906907	0.7395631570556491	1.364795074807685
29.0990990990991	0.7613222977206602	1.3373138371723605
29.12912912912913	0.783351250802954	1.3098137689562346
29.15915915915916	0.8056346951202165	1.2823159562415372
29.18918918918919	0.828157277587852	1.254841301663078
29.21921921921922	0.8509036238140814	1.2274105099763968
29.24924924924925	0.873858348551755	1.2000440740067229
29.27927927927928	0.89700606599567	1.1727622609910007
29.30930930930931	0.9203313999252182	1.1455850993097876
29.33933933933934	0.9438189936821917	1.1185323656199029
29.36936936936937	0.9674535199877679	1.0916235723882757
29.3993993993994	0.9912196905865656	1.0648779558270294
29.42942942942943	1.0151022657175095	1.0383144642431312
29.45945945945946	1.039086063412149	1.0119517467869967
29.48948948948949	1.0631559686040206	0.9858081426239117
29.51951951951952	1.087296942064175	0.959901670511442
29.54954954954955	1.1114940291424267	0.9342500187942089
29.57957957957958	1.1357323683241916	0.9088705358110356
29.60960960960961	1.1599971995923188	0.8837802207211196
29.63963963963964	1.1842738725973714	0.8589957147412077
29.66966966966967	1.2085478546292252	0.8345332928030142
29.6996996996997	1.2328047383918335	0.8104088556184872
29.72972972972973	1.2570302495757384	0.786637922163863
29.75975975975976	1.2812102542321744	0.7632356225716512
29.78978978978979	1.3053307659400535	0.7402166914348409
29.81981981981982	1.3293779527709682	0.7175954615173824
29.84984984984985	1.353338144048168	0.6953858578712254
29.87987987987988	1.3771978368993028	0.6736013923565881
29.90990990990991	1.4009437025990434	0.6522551585610039
29.93993993993994	1.4245625927093784	0.6313598271151468
29.96996996996997	1.4480415450079094	0.6109276414024827
30.0	1.4713677892073362	0.5909704136602955
30.03003003003003	1.494528752469809	0.571499521460446
30.06006006006006	1.51751206470909	0.5525259045797482
30.09009009009009	1.5403055636867562	0.5340600622385944
30.12012012012012	1.5628972999016355	0.5161120507181889
30.15015015015015	1.5852755412675446	0.4986914813421344
30.18018018018018	1.6074287775895606	0.481807518820267
30.21021021021021	1.6293457248304437	0.4654688799498903
30.24024024024024	1.6510153291735659	0.44968383266899753
30.27027027027027	1.6724267708836735	0.43446019545426745
30.3003003003003	1.6935694679603785	0.41980533705903184
30.33033033033033	1.714433079593416	0.4057261765871333
30.36036036036036	1.7350075094174087	0.3922291838917724
30.39039039039039	1.7552829085662611	0.37932038029961296
30.42042042042042	1.775249678531625	0.3670053396465081
30.45045045045045	1.7948984738264504	0.3552891896251541
30.48048048048048	1.814220204452722	0.34417661343391437
30.51051051051051	1.83320603817956	0.3336718517208942
30.54054054054054	1.8518474026308867	0.32377870481774246
30.57057057057057	1.8701359871837264	0.314500535254444
30.6006006006006	1.8880637446840425	0.30584027054971874
30.63063063063063	1.9056228929771426	0.2978004062696418
30.66066066066066	1.9228059162555602	0.2903830093462111
30.69069069069069	1.939605566232777	0.28358972165052676
30.72072072072072	1.9560148631363878	0.27742176381211325
30.75075075075075	1.9720270965301476	0.27187993927757936
30.78078078078078	1.9876358259627949	0.26696463860138514
30.81081081081081	2.002834881450995	0.2626758439614859
30.84084084084084	2.0176183637945786	0.25901313389206837
30.87087087087087	2.0319806447290056	0.25597568822635397
30.9009009009009	2.04591636691866	0.25356229324253216
30.93093093093093	2.0594204437920287	0.25177134700473003
30.96096096096096	2.0724880592223123	0.25060086489200756
30.99099099099099	2.085114667056193	0.25004848530834084
31.02102102102102	2.0972959904958786	0.2501114755656496
31.05105105105105	2.1090280213338612	0.25078673793314
31.08108108108108	2.120307019045067	0.25207081584534846
31.11111111111111	2.1311295097409193	0.253959900261933
31.14114114114114	2.1414922849869544	0.25644983617127065
31.17117117117117	2.1513924004846268	0.25953612923231906
31.2012012012012	2.1608271746280177	0.2632139525453442
31.23123123123123	2.169794186927814	0.2674781535467106
31.26126126126126	2.178291276317047	0.2723232610188044
31.29129129129129	2.1863165393325636	0.27774349220970834
31.32132132132132	2.193868328180356	0.28373276005479264
31.35135135135135	2.200945248686964	0.29028468049343104
31.38138138138138	2.207546158140758	0.2973925798747495
31.41141141141141	2.2136701630231137	0.30504950244460866
31.44144144144144	2.219316616637991	0.31324821790913115
31.47147147147147	2.2244851166382005	0.3219812290652633
31.5015015015015	2.2291755024548667	0.33124077949597863
31.53153153153153	2.2333878526311066	0.3410188613183043
31.56156156156156	2.2371224820654736	0.35130722298561856
31.59159159159159	2.240379939165113	0.3620973771284641
31.62162162162162	2.243161002915394	0.37338060843689486
31.65165165165165	2.2454666798667304	0.3851479815722424
31.68168168168168	2.247298201042431	0.39739034910557464
31.71171171171171	2.2486570187710693	0.41009835947580653
31.74174174174174	2.2495448034459886	0.4232624649614431
31.77177177177177	2.249963440215601	0.4368729296623572
31.8018018018018	2.249915025606828	0.4509198374829404
31.83183183183183	2.24940186408549	0.465393100115055
31.86186186186186	2.2484264645561662	0.4802824650133969
31.89189189189189	2.246991536804793	0.49557752335715805
31.92192192192192	2.245099987886891	0.5112677179937934
31.95195195195195	2.2427549184643736	0.5273423513640446
31.98198198198198	2.239959619093722	0.5437905933963721
32.01201201201201	2.2367175664689625	0.5606014893695894
32.04204204204204	2.2330324196219014	0.5777639677413912
32.072072072072075	2.2289080160817467	0.5952668479359472
32.1021021021021	2.224348367998397	0.6130988480825185
32.13213213213213	2.2193576582317536	0.6312485927103479
32.16216216216216	2.213940236407719	0.6497046203872695
32.192192192192195	2.2081006149474565	0.6684553912993143
32.22222222222222	2.2018434650694885	0.687489294774812
32.25225225225225	2.195173612766646	0.7067946567367611
32.28228228228228	2.188096034765409	0.7263597470918552
32.312312312312315	2.1806158544626193	0.74617278704541
32.34234234234234	2.172738337850122	0.7662219563421624
32.37237237237237	2.164468889422182	0.7864954004263894
32.4024024024024	2.1558130480752986	0.8069812375223098
32.432432432432435	2.146776482995754	0.8276675656315173
32.46246246246246	2.1373649895433675	0.8485424694369702
32.49249249249249	2.1275844851298227	0.8695940271229327
32.52252252252252	2.1174410050956762	0.8908103170980577
32.552552552552555	2.106940698586415	0.912179424626932
32.58258258258258	2.0960898244328043	0.9336894483562336
32.61261261261261	2.0848947470341135	0.9553285067486303
32.64264264264264	2.0733619322490844	0.9770847444119322
32.672672672672675	2.061497943294157	0.9989463383192791
32.7027027027027	2.0493094366555495	1.0209015039279268
32.73273273273273	2.036803158007673	1.0429385011869647
32.76276276276276	2.0239859381533765	1.0650456404365631
32.792792792792795	2.010864688975289	1.0872112881944367
32.82282282282282	1.9974463994060043	1.1094238728261399
32.852852852852855	1.9837381314210474	1.1316718901048917
32.88288288288288	1.9697470160489219	1.1539439086547014
32.912912912912915	1.9554802494083576	1.1762285752693908
32.94294294294294	1.9409450887669564	1.198514620124661
32.972972972972975	1.9261488486289966	1.2207908618584153
33.003003003003	1.9110988968493767	1.2430462125364503
33.033033033033036	1.8958026507770147	1.2652696824977063
33.06306306306306	1.8802675734296885	1.2874503850735024
33.093093093093096	1.8645011697017917	1.3095775411869004
33.12312312312312	1.8485109826022268	1.331640483823872
33.153153153153156	1.8323045895311403	1.3536286623868978
33.18318318318318	1.8158895985921224	1.375531646916728
33.213213213213216	1.7992736449360676	1.3973391321973854
33.24324324324324	1.7824643871542643	1.4190409417258354
33.273273273273276	1.7654695036990773	1.4406270315687255
33.3033033033033	1.748296689353908	1.4620874940790913
33.333333333333336	1.730953651742465	1.4834125615037639
33.36336336336336	1.713448107876311	1.5045926094495496
33.393393393393396	1.6957877807551647	1.5256181602377574
33.42342342342342	1.6779803960026287	1.546479886124817
33.453453453453456	1.6600336785518697	1.5671686124008426
33.48348348348348	1.6419553493786463	1.5876753203642666
33.513513513513516	1.6237531222757784	1.6079911501733404
33.54354354354354	1.6054347006837277	1.628107403573694
33.573573573573576	1.5870077745628384	1.6480155464983304
33.6036036036036	1.5684800173155133	1.6677072115542038
33.633633633633636	1.5498590827646612	1.68717420037931
33.66366366366366	1.5311526021716202	1.7064084858824724
33.693693693693696	1.5123681813153709	1.7254022143629621
33.72372372372372	1.4935133976178958	1.7441477075092071
33.753753753753756	1.474595797323042	1.762637464281136
33.78378378378378	1.4556228927260602	1.7808641626732646
33.813813813813816	1.4366021594597784	1.7988206613621651
33.84384384384384	1.417541033828018	1.8165000012392734
33.873873873873876	1.398446910200417	1.8338954068276656
33.9039039039039	1.3793271384546955	1.8510002875882892
33.933933933933936	1.3601890214760315	1.8678082391083137
33.96396396396396	1.3410398127095244	1.8843130441882607
33.993993993993996	1.3218867137682317	1.9005086738116725
34.02402402402402	1.3027368720983423	1.9163892880076647
34.054054054054056	1.2835973786939208	1.9319492366115891
34.08408408408408	1.2644752658699594	1.947183059914263
34.114114114114116	1.245377505093183	1.962085489208473
34.14414414414414	1.2263110048638448	1.9766514472377947
34.174174174174176	1.207282608652418	1.9908760485363797
34.2042042042042	1.188299092899613	2.004754599674884
34.234234234234236	1.169367165059019	2.0182825994057696
34.26426426426426	1.150493461707558	2.0314557387122987
34.294294294294296	1.1316845467025562	2.044269900762738
34.32432432432432	1.1129469093976119	2.0567211607711835
34.354354354354356	1.0942869629137228	2.068805785764245
34.38438438438438	1.0757110424639675	2.0805202342637705
34.414414414414416	1.0572254037331585	2.09186115587116
34.44444444444444	1.0388362213131712	2.102825390774514
34.474474474474476	1.020549587191944	2.1134099691651906
34.5045045045045	1.0023715092948313	2.1236121105704577
34.53453453453454	0.9843079100835995	2.1334292231074867
34.56456456456456	0.9663646252059127	2.1428589026547495
34.5945945945946	0.9485474021992407	2.1518989319466693
34.62462462462462	0.9308618992479808	2.1605472795889877
34.65465465465466	0.9133136839915248	2.168802099003105
34.68468468468468	0.8959082323881128	2.176661727293438
34.71471471471472	0.8786509276288752	2.18412468404706
34.74474474474474	0.8615470590996672	2.191189670060297
34.77477477477478	0.8446018214027666	2.197855565999543
34.8048048048048	0.8278203134173494	2.2041214309961132
34.83483483483484	0.8112075374255587	2.2099865011754756
34.86486486486486	0.7947683982736615	2.2154501881256152
34.8948948948949	0.7785077025903975	2.220512077303015
34.92492492492492	0.7624301580560122	2.2251719263805447
34.95495495495496	0.7465403727115296	2.2294296635389435
34.98498498498498	0.7308428543254554	2.233285385700856
35.01501501501502	0.7153420098019222	2.236739356713044
35.04504504504504	0.7000421446374128	2.2397920054761435
35.07507507507508	0.6849474624246634	2.242443924023333
35.1051051051051	0.6700620644020235	2.2446958655519738
35.13513513513514	0.6553899490470189	2.2465487424077817
35.16516516516516	0.6409350117149191	2.248003624024215
35.1951951951952	0.6267010443254583	2.2490617348184427
35.22522522522522	0.6126917350853445	2.2497244520460646
35.25525525525526	0.5989106682610662	2.2499933036157236
35.28528528528528	0.5853613239916661	2.249869965865691
35.31531531531532	0.5720470781412827	2.2493562613038938
35.34534534534534	0.5589712021951799	2.248454156313187
35.37537537537538	0.546136863196471	2.247165758823205
35.4054054054054	0.5335471237219247	2.2454933159509816
35.43543543543544	0.5212049418961777	2.243439211611222
35.46546546546546	0.5091131714461269	2.241005964098762
35.4954954954955	0.49727456179482954	2.2381962236435724
35.525525525525524	0.48569175818789284	2.235012769940976
35.55555555555556	0.47436730186228865	2.2314585096586637
35.585585585585584	0.46330363024744486	2.2275364739202757
35.61561561561562	0.45250307720192545	2.223249815769444
35.645645645645644	0.4419678732885348	2.2186018076151917
35.67567567567568	0.43170014607927454	2.213595838657676
35.705705705705704	0.4217019204956494	2.20823541230049
35.73573573573574	0.41197511918149887	2.2025241435453045
35.765765765765764	0.4025215629095493	2.196465756376295
35.7957957957958	0.39334297101436977	2.190064081129732
35.825825825825824	0.3844409618642285	2.18332305185506
35.85585585585586	0.37581705335502524	2.176246703665774
35.885885885885884	0.3674726634386577	2.16883917008434
35.91591591591592	0.3594091106789945	2.1611046803758454
35.945945945945944	0.3516276148348993	2.1530475568829788
35.97597597597598	0.34412929747133036	2.144672212352679
36.006006006006004	0.33691518259828623	2.1359831472595765
36.03603603603604	0.32998619733433443	2.1269849471327396
36.06606606606607	0.3233431725963169	2.1176822798760067
36.0960960960961	0.31698684381374054	2.108079893094534
36.126126126126124	0.31091785166690505	2.0981826114194644
36.15615615615616	0.3051367428502465	2.0879953338396007
36.18618618618619	0.2996439708550068	2.077523031032702
36.21621621621622	0.29443989677855037	2.0667707427075364
36.246246246246244	0.2895247901502609	2.0557435749487367
36.27627627627628	0.28489882978369263	2.044446697570706
36.30630630630631	0.28056210464361675	2.032885341478903
36.33633633633634	0.27651461473704136	2.021064796043798
36.366366366366364	0.27275627201975233	2.008990406481003
36.3963963963964	0.26928690132422456	1.9966675712467103
36.42642642642643	0.2661062413024316	1.9841017394442897
36.45645645645646	0.26321394538798354	1.9712984082438232
36.486486486486484	0.2606095827728134	1.9582631203146041
36.51651651651652	0.2582926394015418	1.9450014612785058
36.54654654654655	0.25626251897927527	1.9315190571729826
36.57657657657658	0.2545185439957833	1.917821571931139
36.606606606606604	0.2530599567619114	1.9039147048871339
36.63663663663664	0.25188592046096636	1.8898041882905912
36.66666666666667	0.2509955202118726	1.875495784842443
36.6966966966967	0.2503877641453367	1.860995285258459
36.726726726726724	0.25006158449111937	1.8463085058417033
36.75675675675676	0.25001583867679317	1.83144128608375
36.78678678678679	0.2502493104368801	1.8163994862861585
36.81681681681682	0.25076071093203306	1.8011889852038137
36.846846846846844	0.2515486798776543	1.7858156777141359
36.87687687687688	0.2526117866813532	1.7702854725034762
36.90690690690691	0.25394853158892144	1.7546042897870264
36.93693693693694	0.2555573468378837	1.7387780590476511
36.966966966966964	0.2574365978186781	1.7228127167997265
36.996996996997	0.25958458424208963	1.7067142043841295
37.02702702702703	0.26199954131369446	1.690488465784826
37.05705705705706	0.2646796409132615	1.6741414454731673
37.087087087087085	0.2676229927800885	1.6576790862843476
37.11711711711712	0.27082764570266477	1.6411073273139674
37.14714714714715	0.2742915887130652	1.6244321018490149
37.17717717717718	0.27801275228437944	1.6076593353250694
37.207207207207205	0.2819890095323874	1.5907949433138364
37.23723723723724	0.2862181774195842	1.5738448295375398
37.26726726726727	0.29069801796162914	1.5568148839164573
37.2972972972973	0.2954262394360696	1.5397109806431093
37.327327327327325	0.3004004975921644	1.5225389762906887
37.35735735735736	0.30561839686254944	1.5053047079475879
37.38738738738739	0.3110774915746293	1.4880139913882875
37.41741741741742	0.3167752871620804	1.4706726192690476
37.447447447447445	0.3227092413784387	1.4532863593593517
37.47747747747748	0.3288767655066663	1.4358609528056372
37.50750750750751	0.3352752255710583	1.418402112423042
37.53753753753754	0.3419019435449334	1.4009155210217652
37.567567567567565	0.3487541985593289	1.3834068297642115
37.5975975975976	0.3558292281065343	1.365881656558228
37.62762762762763	0.36312422924468724	1.348345584474857
37.65765765765766	0.3706363597965568	1.3308041602053335
37.687687687687685	0.3783627395458028	1.3132628925518424
37.71771771771772	0.3863004514312402	1.29572725094144
37.74774774774775	0.39444654273672153	1.2782026639860964
37.77777777777778	0.4027980262736376	1.2606945180628348
37.807807807807805	0.4113518815640489	1.2432081559346515
37.83783783783784	0.42010505601520176	1.225748875403618
37.86786786786787	0.42905446609026315	1.2083219279927648
37.8978978978979	0.4381969984741615	1.190932517664691
37.927927927927925	0.44752951123242457	1.17358579957053
37.95795795795796	0.4570488349641817	1.156286878834679
37.98798798798799	0.4667517739490982	1.13904080937049
38.01801801801802	0.4766351072908901	1.1218525927264156
38.048048048048045	0.48669559004538787	1.1047271769679898
38.07807807807808	0.4969299543517623	1.0876694555941708
38.10810810810811	0.5073349105502442	1.0706842664796306
38.13813813813814	0.5179071482937714	1.0537763908552922
38.168168168168165	0.5286433376510203	1.036950552321097
38.1981981981982	0.5395401302027365	1.0202114158837878
38.22822822822823	0.5505941601283814	1.0035635870365158
38.25825825825826	0.5618020452875006	0.9870116108640563
38.288288288288285	0.573160388286072	0.9705599711815187
38.31831831831832	0.5846657775405492	0.9542130897039436
38.34834834834835	0.5963147883295937	0.9379753252472816
38.37837837837838	0.6081039838348912	0.9218509729642304
38.408408408408405	0.620029916177966	0.9058442636026244
38.43843843843844	0.6320891274402703	0.8899593628045661
38.46846846846847	0.6442781506791283	0.8742003704296426
38.4984984984985	0.6565935109307229	0.8585713199094132
38.528528528528525	0.6690317262050814	0.8430761776341501
38.55855855855856	0.6815893084654046	0.8277188423692339
38.58858858858859	0.6942627646066918	0.8125031446970717
38.61861861861862	0.7070485974136321	0.797432846493864
38.648648648648646	0.7199433065142259	0.782511640434016
38.67867867867868	0.7329433893170252	0.7677431495214249
38.70870870870871	0.746045341947993	0.7531309266496621
38.73873873873874	0.7592456601588211	0.7386784541939023
38.768768768768766	0.772540840244062	0.7243891436278991
38.7987987987988	0.7859273799319353	0.7102663351678354
38.82882882882883	0.7994017792673024	0.6963132974477583
38.85885885885886	0.8129605414897976	0.6825332272173834
38.888888888888886	0.826600173891526	0.6689292490719624
38.91891891891892	0.8403171886676635	0.6555044152021577
38.94894894894895	0.8541081037542821	0.6422617051791489
38.97897897897898	0.8679694436553763	0.6292040257544634
39.009009009009006	0.8818977402556808	0.6163342106971825
39.03903903903904	0.8958895336237976	0.6036550206470276
39.06906906906907	0.9099413728007539	0.5911691429996002
39.0990990990991	0.9240498165811456	0.5788791918087746
39.129129129129126	0.9382114342768335	0.5667877077222634
39.15915915915916	0.952422806468605	0.5548971579331022
39.18918918918919	0.9666805257544911	0.5432099361609013
39.21921921921922	0.9809811974700255	0.5317283626509519
39.249249249249246	0.9953214404120257	0.5204546842023415
39.27927927927928	1.009697887542067	0.5093910742128782
39.30930930930931	1.0241071866749205	0.498539632750163
39.33933933933934	1.0385460011627832	0.4879023866435775
39.369369369369366	1.0530110105614243	0.47748128959753094
39.3993993993994	1.0674989112845956	0.46727822232394417
39.42942942942943	1.0820064172460448	0.4572949927022227
39.45945945945946	1.0965302604949692	0.4475333359502244
39.489489489489486	1.1110671918265524	0.43799491482313885
39.51951951951952	1.1256139813933286	0.4286813198294685
39.54954954954955	1.140167419295664	0.4195940694642451
39.57957957957958	1.1547243161641507	0.4107346104655397
39.609609609609606	1.1692815037260544	0.402104318086474
39.63963963963964	1.1838358353653202	0.39370449638663635
39.66966966966967	1.198384186661461	0.385536378540774
39.6996996996997	1.212923455926601	0.3776011271679689
39.729729729729726	1.2274505647196194	0.3698998346721811
39.75975975975976	1.241962458358544	0.36243352360686953
39.78978978978979	1.2564561064128215	0.35520314705014266
39.81981981981982	1.2709285031836923	0.3482095889999167
39.849849849849846	1.2853766681818057	0.34145366478203826
39.87987987987988	1.2997976465796104	0.3349361214769428
39.90990990990991	1.3141885096619894	0.3286576383582992
39.93993993993994	1.3285463552599577	0.3226188273476506
39.969969969969966	1.3428683081733879	0.31682023348450283
40.0	1.3571515205830453	0.31126233540876436
40.030030030030034	1.3713931724481379	0.30594554585740824
40.06006006006006	1.3855904718971461	0.30087021217449783
40.09009009009009	1.3997406556013505	0.2960366168339318
40.12012012012012	1.4138409891397354	0.2914449779759206
40.150150150150154	1.4278887673539535	0.28709544995331054
40.18018018018018	1.4418813146862446	0.28298812389134825
40.21021021021021	1.4558159855129553	0.27912302826049923
40.24024024024024	1.4696901644642775	0.2755001294562966
40.270270270270274	1.4835012667256855	0.2721193323945136
40.3003003003003	1.4972467383426935	0.2689804811140605
40.33033033033033	1.510924056499692	0.2660833593903122
40.36036036036036	1.5245307298002102	0.26342769135987043
40.390390390390394	1.5380642985248472	0.261013142152961
40.42042042042042	1.551522334890256	0.2588393185362456
40.45045045045045	1.5649024432862706	0.2569057695635962
40.48048048048048	1.5782022605085588	0.2552119872363492
40.510510510510514	1.591419455982656	0.2537574071706017
40.54054054054054	1.6045517319723799	0.2525414092736006
40.57057057057057	1.617596823779028	0.25156331842674373
40.6006006006006	1.630552499933744	0.25082240517612386
40.630630630630634	1.643416562375688	0.25031788643040226
40.66066066066066	1.6561868466233465	0.2500489261645444
40.69069069069069	1.6688612219327432	0.250014636130543
40.72072072072072	1.6814375914497726	0.2502140765737894
40.750750750750754	1.6939138923484245	0.2506462569552798
40.78078078078078	1.7062880959630933	0.25131013667922
40.81081081081081	1.71855820790848	0.25220462582577347
40.84084084084084	1.7307222681915029	0.25332858588866003
40.870870870870874	1.7427783513160642	0.25468083051700857
40.9009009009009	1.7547245663710223	0.25626012626219186
40.93093093093093	1.7665590571200085	0.258065193327935
40.96096096096096	1.778280002073861	0.2600947063241628
40.990990990990994	1.789885614555623	0.26234729502492316
41.02102102102102	1.8013741427604308	0.2648215451289764
41.05105105105105	1.8127438698024554	0.26751599902300616
41.08108108108108	1.8239931137563543	0.2704291565479653
41.111111111111114	1.8351202276872516	0.27355947576855194
41.14114114114114	1.8461235996757523	0.27690537374203783
41.17117117117117	1.8570016528324707	0.2804652272926551
41.2012012012012	1.8677528453051848	0.2842373737851477
41.231231231231234	1.8783756702774461	0.28822011189958296
41.26126126126126	1.8888686559584518	0.2924117024092861
41.29129129129129	1.899230365571443	0.29681036895803214
41.32132132132132	1.9094593973219638	0.3014142988373092
41.351351351351354	1.9195543843713994	0.30622164376704625
41.38138138138138	1.9295139947960331	0.31123052067257295
41.41141141141141	1.939336931540869	0.31643901246403944
41.44144144144144	1.9490219323637668	0.32184516881593395
41.471471471471475	1.9585677697772894	0.32744700694459783
41.5015015015015	1.9679732509789292	0.3332425123846273
41.53153153153153	1.9772372177772501	0.3392296397688736
41.56156156156156	1.986358546509063	0.34540631359904456
41.591591591591595	1.9953361479529408	0.35177042902511224
41.62162162162162	2.004168967233525	0.3583198526146867
41.65165165165165	2.012855983719804	0.3650524231252346
41.68168168168168	2.021396210919606	0.3719659522741092
41.711711711711715	2.0297886963637484	0.37905822550408197
41.74174174174174	2.0380325214875405	0.3863270027500313
41.77177177177177	2.0461268015058147	0.39377001920079635
41.8018018018018	2.0540706852796013	0.4013849860592869
41.831831831831835	2.061863355180454	0.4091695912993583
41.86186186186186	2.069504026946772	0.4171215004209732
41.89189189189189	2.0769919495359908	0.4252383572014852
41.92192192192192	2.084326404971062	0.43351778444157374
41.951951951951955	2.0915067081801464	0.4419573847134037
41.98198198198198	2.098532206833569	0.45055474109802574
42.01201201201201	2.105402281174509	0.4593074179259966
42.04204204204204	2.1121163438443973	0.4682129615082946
42.072072072072075	2.118673839703394	0.47726890086683615
42.1021021021021	2.1250742456477343	0.48647274845950617
42.13213213213213	2.131317070420569	0.4958220009026726
42.16216216216216	2.137401854418902	0.5053141396853419
42.192192192192195	2.143328169497046	0.5149466318833051
42.22222222222222	2.149095618762854	0.5247169308655328
42.25225225225225	2.1547038363750097	0.5346224769967973
42.28228228228228	2.1601524873302553	0.5446606983373212
42.312312312312315	2.1654412672501717	0.5548290113321749
42.34234234234234	2.1705699021644866	0.5651248215013825
42.37237237237237	2.1755381482878904	0.5755455241221481
42.4024024024024	2.1803457917950806	0.5860885049050333
42.432432432432435	2.1849926485925812	0.5967511406649642
42.46246246246246	2.1894785640851167	0.6075307999901326
42.49249249249249	2.19380341294095	0.6184248438971739
42.52252252252252	2.1979670988513793	0.6294306264918244
42.552552552552555	2.2019695542903506	0.6405454956140765
42.58258258258258	2.205810740267278	0.6517667934802576
42.61261261261261	2.209490646079458	0.6630918573240342
42.64264264264264	2.2130092890612967	0.6745180200217386
42.672672672672675	2.2163667143293115	0.6860426107220854
42.7027027027027	2.2195629945256687	0.6976629554612435
42.73273273273273	2.2225982295593	0.7093763777765658
42.76276276276276	2.2254725463429006	0.7211801993105655
42.792792792792795	2.228186098530284	0.7330717404118547
42.82282282282282	2.2307390662478945	0.7450483207288865
42.85285285285285	2.233131655826938	0.7571072597918296
42.88288288288288	2.2353640995322106	0.7692458775965807
42.912912912912915	2.2374366552885134	0.7814614951754821
42.94294294294294	2.239349606406389	0.7937514351642369
42.97297297297297	2.2411032613037367	0.8061130223604478
43.003003003003	2.2426979532285003	0.8185435842765214
43.033033033033036	2.2441340399770158	0.8310404516850942
43.06306306306306	2.2454119036120708	0.843600959159612
43.09309309309309	2.2465319501796697	0.8562224456017518
43.12312312312312	2.2474946094228563	0.8689022547717824
43.153153153153156	2.2483003344958976	0.8816377358025831
43.18318318318318	2.24894960167597	0.8944262437098727
43.21321321321321	2.2494429100740296	0.9072651398993967
43.24324324324324	2.2497807813444175	0.920151792658523
43.273273273273276	2.2499637593934514	0.9330835776513341
43.3033033033033	2.249992410087038	0.9460578783950215
43.33333333333333	2.2498673209572644	0.9590720867385081
43.36336336336336	2.2495891009081967	0.9721236033300371
43.393393393393396	2.249158379920823	0.9852098380755576
43.42342342342342	2.2485758087573844	0.9983282105948929
43.45345345345345	2.247842058664939	1.011476150665426
43.48348348348348	2.246957821078615	1.0246510986613622
43.513513513513516	2.2459238073239582	1.0378505059877423
43.54354354354354	2.2447407483192396	1.0510718355007675
43.57357357357357	2.2434093942771813	1.0643125619283862
43.6036036036036	2.241930514406282	1.0775701722782913
43.633633633633636	2.24030489661237	1.0908421662399626
43.66366366366366	2.238533347199388	1.1041260565807907
43.69369369369369	2.2366166905706346	1.117419369534719
43.72372372372372	2.2345557689294413	1.1307196451818318
43.753753753753756	2.2323514419803994	1.1440244378211262
43.78378378378378	2.2300045866298643	1.1573313163380823
43.81381381381381	2.227516096687863	1.170637864564557
43.84384384384384	2.2248868825693773	1.1839416816264732
43.873873873873876	2.222117870994806	1.1972403822938253
43.9039039039039	2.219210004693785	1.2105315973144317
43.93393393393393	2.2161642421061094	1.2238129737439136
43.96396396396396	2.21298155708472	1.2370821752703447
43.993993993993996	2.2096629385993194	1.2503368825308674
44.02402402402402	2.206209390439903	1.2635747934171062
44.05405405405405	2.202621930921356	1.276793623381002
44.08408408408408	2.198901592587675	1.2899911057265423
44.114114114114116	2.1950494219184766	1.3031649919001373
44.14414414414414	2.191066479035143	1.3163130517658208
44.17417417417417	2.1869538374071977	1.3294330738857385
44.2042042042042	2.18271258356175	1.3425228657834696
44.234234234234236	2.1783438167917177	1.3555802542022617
44.26426426426426	2.1738486488645017	1.368603085361597
44.29429429429429	2.16922820373509	1.381589225200342
44.32432432432432	2.164483617255629	1.3945365596176162
44.354354354354356	2.159616036890281	1.4074429947046239
44.38438438438438	2.1546266214263863	1.4203064569708816
44.41441441441441	2.1495165406929693	1.4331248935628422
44.44444444444444	2.144286975274453	1.4458962724740887
44.474474474474476	2.1389391162287335	1.4586185827573936
44.5045045045045	2.1334741648062914	1.4712898347170191
44.53453453453453	2.127893332170763	1.4839080601054362
44.56456456456456	2.1221978391183414	1.4964713123079685
44.5945945945946	2.11638891580296	1.5089776665236623
44.62462462462462	2.110467801457735	1.5214252199366667
44.65465465465465	2.1044357441234283	1.5338120918856637
44.68468468468468	2.0982940003730692	1.5461364240212927
44.71471471471472	2.092043835042079	1.5583963804651808
44.74474474474474	2.0856865209568825	1.570590147953815
44.77477477477477	2.0792233386683368	1.5827159359838794
44.8048048048048	2.072655576183603	1.5947719769443387
44.83483483483484	2.0659845287008034	1.6067565262493786
44.86486486486486	2.059211498347189	1.6186678624637632
44.89489489489489	2.0523377939142704	1.6305042874152589
44.92492492492492	2.0453647306030383	1.6422641263119866
44.95495495495496	2.0382936297589773	1.6539457278458518
44.98498498498498	2.031125818620712	1.6655474642927512
45.01501501501501	2.023862630062425	1.6770677316093026
45.04504504504504	2.016505402341929	1.6885049495195263
45.07507507507508	2.0090554788494734	1.6998575615996308
45.1051051051051	2.001514207856915	1.7111240353539356
45.13513513513513	1.993882942273501	1.722302862290363
45.16516516516516	1.986163039396881	1.7333925579833631
45.1951951951952	1.9783558606721618	1.7443916621375246
45.22522522522522	1.9704627714472662	1.755298738642992
45.25525525525525	1.9624851407368955	1.7661123756267922
45.28528528528528	1.9544243409832482	1.776831185496769
45.31531531531532	1.9462817478171472	1.7874538049832969
45.34534534534534	1.9380587398297187	1.7979788951750528
45.37537537537537	1.9297566983374557	1.8084051415461178
45.4054054054054	1.9213770071521419	1.8187312539847837
45.43543543543544	1.912921052356048	1.8289559668101911
45.46546546546546	1.9043902220730133	1.839078038791993
45.49549549549549	1.895785906247828	1.849096253156604
45.525525525525524	1.8871094964229824	1.8590094175943237
45.55555555555556	1.8783623855207747	1.8688163642633113
45.585585585585584	1.8695459676253026	1.8785159497799082
45.61561561561561	1.8606616377676162	1.8881070552171746
45.645645645645644	1.8517107917133964	1.8975885860876058
45.67567567567568	1.8426948257526263	1.9069594723271546
45.70570570570571	1.8336151364894184	1.9162186682759885
45.73573573573574	1.824473120637284	1.9253651526487314
45.765765765765764	1.8152701748147875	1.9343979285071606
45.7957957957958	1.8060076953433883	1.9433160232247435
45.82582582582583	1.7966870780474644	1.9521184884496963
45.85585585585586	1.7873097180569197	1.9608044000603377
45.885885885885884	1.7778770096120131	1.9693728581194043
45.91591591591592	1.768390345870409	1.977822986823416
45.94594594594595	1.7588511187168514	1.9861539344498365
45.97597597597598	1.7492607185735138	1.9943648732958692
46.006006006006004	1.7396205342119415	2.002454999618199
46.03603603603604	1.7299319525739605	2.0104235335681357
46.06606606606607	1.720196358585179	2.01826971911939
46.0960960960961	1.7104151349778278	2.025992823998362
46.126126126126124	1.700589662110462	2.033592139604264
46.15615615615616	1.6907213177959284	2.0410669809323116
46.18618618618619	1.6808114771275933	2.048416686487195
46.21621621621622	1.670861512308194	2.0556406182000777
46.246246246246244	1.660872792479901	2.0627381613331974
46.27627627627628	1.6508466835617817	2.0697087243925587
46.30630630630631	1.640784548083355	2.0765517390266215
46.33633633633634	1.6306877450228385	2.0832666599291434
46.366366366366364	1.620557629649123	2.0898529647359987
46.3963963963964	1.610395553362002	2.096310153919545
46.42642642642643	1.600202863541821	2.1026377506795657
46.45645645645646	1.5899809033918655	2.108835300831966
46.486486486486484	1.5797310117910168	2.114902372695438
46.51651651651652	1.5694545231437749	2.120838556972662
46.54654654654655	1.5591527672376537	2.1266434666321983
46.57657657657658	1.548827069092472	2.132316736785374
46.606606606606604	1.5384787488271745	2.1378580245600376
46.63663663663664	1.5281091215157303	2.143267008975429
46.66666666666667	1.5177194970499577	2.1485433908107474
46.6966966966967	1.5073111800063321	2.153686892472272
46.726726726726724	1.4968854695134766	2.1586972578599757
46.75675675675676	1.4864436591189865	2.163574252229324
46.78678678678679	1.4759870366657124	2.1683176620514137
46.81681681681682	1.46551688416053	2.172927294873107
46.846846846846844	1.4550344776550062	2.177402979172273
46.87687687687688	1.4445410871198265	2.181744564211522
46.90690690690691	1.4340379763287157	2.185951919890936
46.93693693693694	1.4235264027396288	2.1900249365988875
46.966966966966964	1.4130076173771793	2.193963525059222
46.996996996997	1.4024828647234753	2.1977676161776944
47.02702702702703	1.3919533826048314	2.2014371608868624
47.05705705705706	1.3814204020837328	2.2049721299894043
47.087087087087085	1.370885147351569	2.208372513997969
47.11711711711712	1.3603488356246043	2.2116383229753565
47.14714714714715	1.3498126770402292	2.2147695863714665
47.17717717717718	1.3392778745562062	2.217766352861453
47.207207207207205	1.3287456238576552	2.2206286901772083
47.23723723723724	1.3182171132534268	2.2233566849436124
47.26726726726727	1.3076935235856242	2.2259504425086534
47.2972972972973	1.2971760281373212	2.2284100867738736
47.327327327327325	1.2866657925402736	2.230735760024208
47.35735735735736	1.2761639746912377	2.2329276227550956
47.38738738738739	1.265671724660764	2.2349858534995226
47.41741741741742	1.2551901846128501	2.2369106486527963
47.447447447447445	1.2447204887197643	2.238702222297438
47.47747747747748	1.2342637630856697	2.2403608060262146
47.50750750750751	1.223821125662891	2.241886648763682
47.53753753753754	1.213393686182867	2.2432800165881384
47.567567567567565	1.2029825460758556	2.2445411925512166
47.5975975975976	1.19258879840053	2.245670476497246
47.62762762762763	1.1822135277752572	2.2466681848819112
47.65765765765766	1.1718578103071924	2.247534650589376
47.687687687687685	1.1615227135253134	2.2482702227495004
47.71771771771772	1.151209296319407	2.2488752665534117
47.74774774774775	1.1409186088727608	2.2493501630693093
47.77777777777778	1.1306516926037327	2.2496953090568943
47.807807807807805	1.1204095801053047	2.2499111167814974
47.83783783783784	1.1101932950889513	2.2499980138276165
47.86786786786787	1.1000038523262532	2.249956442911829
47.8978978978979	1.0898422576004214	2.2497868616953163
47.927927927927925	1.0797095076478944	2.2494897425958325
47.95795795795796	1.0696065901125102	2.249065572599396
47.98798798798799	1.0595344834971376	2.2485148530713968
48.01801801801802	1.0494941571125966	2.247838099567555
48.048048048048045	1.0394865710374666	2.2470358416445024
48.07807807807808	1.0295126760728952	2.246108622670005
48.10810810810811	1.0195734137002308	2.2450569996331353
48.13813813813814	1.0096697160416777	2.243881542954383
48.168168168168165	0.9998025058243669	2.242582836294523
48.1981981981982	0.9899726963394611	2.2411614763655163
48.22822822822823	0.9801811914095325	2.23961807273869
48.25825825825826	0.9704288853557804	2.2379532476554664
48.288288288288285	0.9607166629668473	2.2361676358354967
48.31831831831832	0.9510453994644442	2.234261884287157
48.34834834834835	0.9414159604797194	2.232236652116522
48.37837837837838	0.9318292020250577	2.2300926103369085
48.408408408408405	0.922285970465307	2.2278304416786208
48.43843843843844	0.9127871024987384	2.225450840398878
48.46846846846847	0.9033334251325994	2.2229545120916208
48.4984984984985	0.8939257556597852	2.220342173497363
48.528528528528525	0.8845649016438315	2.2176145523142163
48.55855855855856	0.8752516608976855	2.2147723870081606
48.58858858858859	0.8659868214707311	2.211816426624107
48.61861861861862	0.8567711616263011	2.2087474305960235
48.648648648648646	0.8476054498395348	2.205566168560896
48.67867867867868	0.8384904447743899	2.2022734201686185
48.70870870870871	0.829426895278421	2.1988699748943747
48.73873873873874	0.8204155403742736	2.1953566318531137
48.768768768768766	0.8114571092476134	2.191734199610689
48.7987987987988	0.802552321241806	2.1880034959986707
48.82882882882883	0.7937018858555109	2.184165347928116
48.85885885885886	0.7849065027350666	2.1802205912051025
48.888888888888886	0.7761668616734904	2.176170070343882
48.91891891891892	0.7674836426071321	2.172014638385169
48.94894894894895	0.7588575156203925	2.1677551567116544
48.97897897897898	0.7502891409397249	2.163392494863052
49.009009009009006	0.7417791689416451	2.1589275303573627
49.03903903903904	0.7333282401543808	2.154361148505787
49.06906906906907	0.7249369852611822	2.1496942422339567
49.0990990990991	0.7166060251083461	2.144927711900756
49.129129129129126	0.7083359707120527	2.1400624651179436
49.15915915915916	0.7001274232652379	2.1350994165735897
49.18918918918919	0.6919809741498255	2.1300394878513944
49.21921921921922	0.6838972049439886	2.124883607255077
49.249249249249246	0.675876687436618	2.119632709630865
49.27927927927928	0.6679199836379823	2.1142877361920487
49.30930930930931	0.6600276457952381	2.1088496343451113
49.33933933933934	0.6522002164067614	2.103319357515157
49.369369369369366	0.6444382282386543	2.0976978649711793
49.3993993993994	0.63674220434048	2.0919861216562268
49.42942942942943	0.6291126580660122	2.086185098014981
49.45945945945946	0.6215500930895751	2.0802957698231634
49.489489489489486	0.6140550034266716	2.0743191180188836
49.51951951951952	0.6066278734590584	2.0682561285334553
49.54954954954955	0.599269177948175	2.062107792123388
49.57957957957958	0.591979382069808	2.055875104205194
49.609609609609606	0.584758941427741	2.0495590646885953
49.63963963963964	0.5776083020846658	2.0431606778136753
49.66966966966967	0.570527900585033	2.0366809519838625
49.6996996996997	0.5635181639852375	2.030120899607923
49.729729729729726	0.5565795098756622	2.023481536935578
49.75975975975976	0.5497123464162276	2.0167638838971653
49.78978978978979	0.5429170723608375	2.009968963947038
49.81981981981982	0.5361940770864396	2.0030978039013743
49.849849849849846	0.5295437406302387	1.9961514337840527
49.87987987987988	0.5229664337151894	1.989130886670495
49.90990990990991	0.5164625177862402	1.9820371985301286
49.93993993993994	0.5100323450431761	1.9748714080776328
49.969969969969966	0.503676258472755	1.967634556613627
50.0	0.4973945918871216	1.9603276878798328

